Holistic Adversarially Robust Pruning

Neural networks can be drastically shrunk in size by removing redundant parameters. While crucial for the deployment on resource-constraint hardware, oftentimes, compression comes with a severe drop in accuracy and lack of adversarial robustness. Despite recent advances, counteracting both aspects has only succeeded for moderate compression rates so far. We propose a novel method, HARP, that copes with aggressive pruning significantly better than prior work. For this, we consider the network holistically. We learn a global compression strategy that optimizes how many parameters (compression rate) and which parameters (scoring connections) to prune specific to each layer individually. Our method fine-tunes an existing model with dynamic regularization, that follows a step-wise incremental function balancing the different objectives. It starts by favoring robustness before shifting focus on reaching the target compression rate and only then handles the objectives equally. The learned compression strategies allow us to maintain the pre-trained model natural accuracy and its adversarial robustness for a reduction by 99% of the network original size. Moreover, we observe a crucial influence of non-uniform compression across layers.

==> results/bcsp_compare.csv <==
arch,advtrain,rate,sparsity,bcspoa,bcspaa,harpoa,harpaa,bcspbfoa,bcspbfaa,harpbfoa,harpbfaa
vgg,pgd,1,0,78.44,46.65,79.68,47.6,78.44,46.65,\bf 79.68,\bf 47.60
vgg,pgd,0.1,90,78.32,46.41,80.12,47.24,78.32,46.41,\bf 80.12,\bf 47.24
vgg,pgd,0.01,99,69.81,44.32,78.5,48.71,69.81,44.32,\bf 78.50,\bf 48.71
vgg,trades,1,0,80.01,48.75,80.18,49.72,80.01,48.75,\bf 80.18,\bf 49.72
vgg,trades,0.1,90,78.22,45.72,78.18,48.59,\bf 78.22,45.72,\bf 78.18,\bf 48.59
vgg,trades,0.01,99,72.65,44.08,76.46,47.91,72.65,44.08,\bf 76.46,\bf 47.91
vgg,mart,1,0,75.35,48.52,73.44,51.51,\bf 75.35,48.52,73.44,\bf 51.51
vgg,mart,0.1,90,75.87,47.36,75.1,50.86,\bf 75.87,47.36,75.10,\bf 50.86
vgg,mart,0.01,99,68.32,47.85,73.04,51.16,68.32,47.85,\bf 73.04,\bf 51.16
resnet,pgd,0.1,90,81.38,48.42,83.73,50.75,81.38,48.42,\bf 83.73,\bf 50.75
resnet,pgd,0.01,99,71.73,45.32,80.25,50.25,71.73,45.32,\bf 80.25,\bf 50.25
resnet,trades,0.1,90,79.42,52.09,81.27,53.01,79.42,52.09,\bf 81.27,\bf 53.01
resnet,trades,0.01,99,72.84,45.67,78.17,50.37,72.84,45.67,\bf 78.17,\bf 50.37
resnet,mart,0.1,90,77.63,52.11,78.25,54.09,77.63,52.11,\bf 78.25,\bf 54.09
resnet,mart,0.01,99,67,47.18,74.07,52.09,67.00,47.18,\bf 74.07,\bf 52.09


==> results/cifar10_channel.csv <==
arch,at,rate,acc,hydrach,radmmch,harp,hydrabf,radmmbf,harpbfhydra,harpbfradmm
resnet,pgd,0.25,nat,76.75,77.94,79.89,76.75,77.94,\bf 79.89,\bf 79.89
resnet,pgd,0.25,fgsm,51.58,52.44,55.05,51.58,52.44,\bf 55.05,\bf 55.05
resnet,pgd,0.25,pgd,46.45,47.84,49.46,46.45,47.84,\bf 49.46,\bf 49.46
resnet,pgd,0.25,cw,43.96,44.96,47.45,43.96,44.96,\bf 47.45,\bf 47.45
resnet,pgd,0.1,nat,64.08,68.38,71.22,64.08,68.38,\bf 71.22,\bf 71.22
resnet,pgd,0.1,fgsm,41.85,45.3,46.94,41.85,45.30,\bf 46.94,\bf 46.94
resnet,pgd,0.1,pgd,39.11,42.19,43.62,39.11,42.19,\bf 43.62,\bf 43.62
resnet,pgd,0.1,cw,36.52,38.93,41.19,36.52,38.93,\bf 41.19,\bf 41.19
resnet,trades,0.25,nat,74.42,75.7,75.67,74.42,\bf 75.70,\bf 75.67,75.67
resnet,trades,0.25,fgsm,49.3,51.52,52.22,49.30,51.52,\bf 52.22,\bf 52.22
resnet,trades,0.25,pgd,45.14,48.06,48.32,45.14,48.06,\bf 48.32,\bf 48.32
resnet,trades,0.25,cw,42.14,43.97,45.22,42.14,43.97,\bf 45.22,\bf 45.22
resnet,trades,0.1,nat,63.64,69.68,70.32,63.64,69.68,\bf 70.32,\bf 70.32
resnet,trades,0.1,fgsm,41.23,43.69,45.58,41.23,43.69,\bf 45.58,\bf 45.58
resnet,trades,0.1,pgd,38.66,40.47,43.01,38.66,40.47,\bf 43.01,\bf 43.01
resnet,trades,0.1,cw,35.57,36.19,38.49,35.57,36.19,\bf 38.49,\bf 38.49
resnet,mart,0.25,nat,75.23,79.52,75.87,75.23,\bf 79.52,\bf 75.87,75.87
resnet,mart,0.25,fgsm,50.31,51.4,55.31,50.31,51.40,\bf 55.31,\bf 55.31
resnet,mart,0.25,pgd,46,46.59,52.04,46.00,46.59,\bf 52.04,\bf 52.04
resnet,mart,0.25,cw,43.32,42.58,46.39,43.32,42.58,\bf 46.39,\bf 46.39
resnet,mart,0.1,nat,63.53,73.46,66.51,63.53,\bf 73.46,\bf 66.51,66.51
resnet,mart,0.1,fgsm,41.45,44.7,48.25,41.45,44.70,\bf 48.25,\bf 48.25
resnet,mart,0.1,pgd,38.91,41.19,45.84,38.91,41.19,\bf 45.84,\bf 45.84
resnet,mart,0.1,cw,35.66,36.44,39.92,35.66,36.44,\bf 39.92,\bf 39.92
vgg,pgd,0.25,nat,70.46,71.24,75.87,70.46,71.24,\bf 75.87,\bf 75.87
vgg,pgd,0.25,fgsm,44.07,47.04,51.76,44.07,47.04,\bf 51.76,\bf 51.76
vgg,pgd,0.25,pgd,42.72,43.23,47.09,42.72,43.23,\bf 47.09,\bf 47.09
vgg,pgd,0.25,cw,37.59,39.76,43.79,37.59,39.76,\bf 43.79,\bf 43.79
vgg,pgd,0.1,nat,57.87,60.56,64.84,57.87,60.56,\bf 64.84,\bf 64.84
vgg,pgd,0.1,fgsm,39.56,39.39,44.97,39.56,39.39,\bf 44.97,\bf 44.97
vgg,pgd,0.1,pgd,36.9,37.48,42.02,36.90,37.48,\bf 42.02,\bf 42.02
vgg,pgd,0.1,cw,33.66,34.21,38.44,33.66,34.21,\bf 38.44,\bf 38.44
vgg,trades,0.25,nat,67.33,71.52,78.31,67.33,71.52,\bf 78.31,\bf 78.31
vgg,trades,0.25,fgsm,45.53,45.62,52.67,45.53,45.62,\bf 52.67,\bf 52.67
vgg,trades,0.25,pgd,42.01,42.15,48.09,42.01,42.15,\bf 48.09,\bf 48.09
vgg,trades,0.25,cw,38.67,38.3,44.41,38.67,38.30,\bf 44.41,\bf 44.41
vgg,trades,0.1,nat,48.85,61.92,63.88,48.85,61.92,\bf 63.88,\bf 63.88
vgg,trades,0.1,fgsm,34.87,36.8,39.46,34.87,36.80,\bf 39.46,\bf 39.46
vgg,trades,0.1,pgd,33.32,34.21,36.79,33.32,34.21,\bf 36.79,\bf 36.79
vgg,trades,0.1,cw,30.29,30.3,32.86,30.29,30.30,\bf 32.86,\bf 32.86
vgg,mart,0.25,nat,69.26,74.59,73.38,69.26,\bf 74.59,\bf 73.38,73.38
vgg,mart,0.25,fgsm,46.58,46.46,54.11,46.58,46.46,\bf 54.11,\bf 54.11
vgg,mart,0.25,pgd,43.02,41.9,51.01,43.02,41.90,\bf 51.01,\bf 51.01
vgg,mart,0.25,cw,39.46,37.84,43.11,39.46,37.84,\bf 43.11,\bf 43.11
vgg,mart,0.1,nat,46.49,65.57,60.11,46.49,\bf 65.57,\bf 60.11,60.11
vgg,mart,0.1,fgsm,33.38,38.48,45.04,33.38,38.48,\bf 45.04,\bf 45.04
vgg,mart,0.1,pgd,32.22,35.49,43.12,32.22,35.49,\bf 43.12,\bf 43.12
vgg,mart,0.1,cw,29.38,30.7,36.57,29.38,30.70,\bf 36.57,\bf 36.57


==> results/cifar10_weight.csv <==
arch,at,rate,acc,hydraw,radmmw,harp,hydrabf,radmmbf,harpbfhydra,harpbfradmm
resnet,pgd,0.99,nat,72.05,70.96,80.25,72.05,70.96,\bf 80.25,\bf 80.25
resnet,pgd,0.99,fgsm,47.4,45.62,54.63,47.40,45.62,\bf 54.63,\bf 54.63
resnet,pgd,0.99,pgd,43.69,42.27,50.36,43.69,42.27,\bf 50.36,\bf 50.36
resnet,pgd,0.99,cw,40.94,39.59,47.94,40.94,39.59,\bf 47.94,\bf 47.94
resnet,pgd,0.99,autopgd,,,48.52,0.00,0.00,\bf 48.52,\bf 48.52
resnet,pgd,0.99,autoattack,,,45.46,0.00,0.00,\bf 45.46,\bf 45.46
resnet,pgd,0.999,nat,36.21,25.43,63.99,36.21,25.43,\bf 63.99,\bf 63.99
resnet,pgd,0.999,fgsm,26.88,20.6,41.78,26.88,20.60,\bf 41.78,\bf 41.78
resnet,pgd,0.999,pgd,26.55,20.41,39.39,26.55,20.41,\bf 39.39,\bf 39.39
resnet,pgd,0.999,cw,26.4,19.83,36.49,26.40,19.83,\bf 36.49,\bf 36.49
resnet,pgd,0.999,autopgd,,,38.26,0.00,0.00,\bf 38.26,\bf 38.26
resnet,pgd,0.999,autoattack,,,34.66,0.00,0.00,\bf 34.66,\bf 34.66
resnet,trades,0.99,nat,76.86,70.26,77.78,76.86,70.26,\bf 77.78,\bf 77.78
resnet,trades,0.99,fgsm,50.7,44.42,53.93,50.70,44.42,\bf 53.93,\bf 53.93
resnet,trades,0.99,pgd,46.53,41.51,50.16,46.53,41.51,\bf 50.16,\bf 50.16
resnet,trades,0.99,cw,43.69,37.04,46.52,43.69,37.04,\bf 46.52,\bf 46.52
resnet,trades,0.99,autopgd,,,49.16,0.00,0.00,\bf 49.16,\bf 49.16
resnet,trades,0.99,autoattack,,,45.65,0.00,0.00,\bf 45.65,\bf 45.65
resnet,trades,0.999,nat,32.11,37.17,64.64,32.11,37.17,\bf 64.64,\bf 64.64
resnet,trades,0.999,fgsm,26.35,22.89,39.28,26.35,22.89,\bf 39.28,\bf 39.28
resnet,trades,0.999,pgd,25.88,22.17,37.08,25.88,22.17,\bf 37.08,\bf 37.08
resnet,trades,0.999,cw,26.28,21.02,32.48,26.28,21.02,\bf 32.48,\bf 32.48
resnet,trades,0.999,autopgd,,,36.18,0.00,0.00,\bf 36.18,\bf 36.18
resnet,trades,0.999,autoattack,,,31.64,0.00,0.00,\bf 31.64,\bf 31.64
resnet,mart,0.99,nat,75.27,73.91,75.88,75.27,73.91,\bf 75.88,\bf 75.88
resnet,mart,0.99,fgsm,50.02,45.81,54.92,50.02,45.81,\bf 54.92,\bf 54.92
resnet,mart,0.99,pgd,47.11,42.01,50.79,47.11,42.01,\bf 50.79,\bf 50.79
resnet,mart,0.99,cw,44.78,36.96,46.48,44.78,36.96,\bf 46.48,\bf 46.48
resnet,mart,0.99,autopgd,,,50.75,0.00,0.00,\bf 50.75,\bf 50.75
resnet,mart,0.99,autoattack,,,44.78,0.00,0.00,\bf 44.78,\bf 44.78
resnet,mart,0.999,nat,32.16,25.12,60.22,32.16,25.12,\bf 60.22,\bf 60.22
resnet,mart,0.999,fgsm,25.68,16.79,43.5,25.68,16.79,\bf 43.50,\bf 43.50
resnet,mart,0.999,pgd,25.28,16.33,41.96,25.28,16.33,\bf 41.96,\bf 41.96
resnet,mart,0.999,cw,25.63,17.86,36.31,25.63,17.86,\bf 36.31,\bf 36.31
resnet,mart,0.999,autopgd,,,40.74,0.00,0.00,\bf 40.74,\bf 40.74
resnet,mart,0.999,autoattack,,,34.5,0.00,0.00,\bf 34.50,\bf 34.50
vgg,pgd,0.99,nat,65.09,61.84,78.5,65.09,61.84,\bf 78.50,\bf 78.50
vgg,pgd,0.99,fgsm,42.54,39.49,53.09,42.54,39.49,\bf 53.09,\bf 53.09
vgg,pgd,0.99,pgd,39.8,36.83,48.71,39.80,36.83,\bf 48.71,\bf 48.71
vgg,pgd,0.99,cw,36.66,33.37,45.54,36.66,33.37,\bf 45.54,\bf 45.54
vgg,pgd,0.99,autopgd,,,46.73,0.00,0.00,\bf 46.73,\bf 46.73
vgg,pgd,0.99,autoattack,,,42.93,0.00,0.00,\bf 42.93,\bf 42.93
vgg,pgd,0.999,nat,24.48,22.59,59.13,24.48,22.59,\bf 59.13,\bf 59.13
vgg,pgd,0.999,fgsm,21.87,20.01,39.49,21.87,20.01,\bf 39.49,\bf 39.49
vgg,pgd,0.999,pgd,21.4,19.25,37.36,21.40,19.25,\bf 37.36,\bf 37.36
vgg,pgd,0.999,cw,21.62,19.27,33.39,21.62,19.27,\bf 33.39,\bf 33.39
vgg,pgd,0.999,autopgd,,,35.9,0.00,0.00,\bf 35.90,\bf 35.90
vgg,pgd,0.999,autoattack,,,31.89,0.00,0.00,\bf 31.89,\bf 31.89
vgg,trades,0.99,nat,66.75,64.57,76.46,66.75,64.57,\bf 76.46,\bf 76.46
vgg,trades,0.99,fgsm,44.75,39.4,51.88,44.75,39.40,\bf 51.88,\bf 51.88
vgg,trades,0.99,pgd,41.78,35.78,48.01,41.78,35.78,\bf 48.01,\bf 48.01
vgg,trades,0.99,cw,38.53,31.53,44.07,38.53,31.53,\bf 44.07,\bf 44.07
vgg,trades,0.99,autopgd,,,46.79,0.00,0.00,\bf 46.79,\bf 46.79
vgg,trades,0.99,autoattack,,,42.85,0.00,0.00,\bf 42.85,\bf 42.85
vgg,trades,0.999,nat,27.83,22.95,63.43,27.83,22.95,\bf 63.43,\bf 63.43
vgg,trades,0.999,fgsm,22.81,17.46,37.31,22.81,17.46,\bf 37.31,\bf 37.31
vgg,trades,0.999,pgd,21.33,15.93,34.64,21.33,15.93,\bf 34.64,\bf 34.64
vgg,trades,0.999,cw,22.01,15.61,30.28,22.01,15.61,\bf 30.28,\bf 30.28
vgg,trades,0.999,autopgd,,,33.49,0.00,0.00,\bf 33.49,\bf 33.49
vgg,trades,0.999,autoattack,,,29.34,0.00,0.00,\bf 29.34,\bf 29.34
vgg,mart,0.99,nat,64.37,65.57,73.04,64.37,65.57,\bf 73.04,\bf 73.04
vgg,mart,0.99,fgsm,45.63,38.48,53.9,45.63,38.48,\bf 53.90,\bf 53.90
vgg,mart,0.99,pgd,41.46,36.15,51.09,41.46,36.15,\bf 51.09,\bf 51.09
vgg,mart,0.99,cw,38.66,30.7,44.29,38.66,30.70,\bf 44.29,\bf 44.29
vgg,mart,0.99,autopgd,,,49.24,0.00,0.00,\bf 49.24,\bf 49.24
vgg,mart,0.99,autoattack,,,42.36,0.00,0.00,\bf 42.36,\bf 42.36
vgg,mart,0.999,nat,19.32,22.72,55.26,19.32,22.72,\bf 55.26,\bf 55.26
vgg,mart,0.999,fgsm,18.11,16.39,40.88,18.11,16.39,\bf 40.88,\bf 40.88
vgg,mart,0.999,pgd,17.61,14.46,39.77,17.61,14.46,\bf 39.77,\bf 39.77
vgg,mart,0.999,cw,17.92,15.19,32.76,17.92,15.19,\bf 32.76,\bf 32.76
vgg,mart,0.999,autopgd,,,38.1,0.00,0.00,\bf 38.10,\bf 38.10
vgg,mart,0.999,autoattack,,,31.12,0.00,0.00,\bf 31.12,\bf 31.12


==> results/cifar10_weight_errorbar.csv <==
arch,at,rate,acc,hydra0,hydra1,hydra2,hydra3,hydra4,hydraw,hydrastd,radmm0,radmm1,radmm2,radmm3,radmm4,radmmw,radmmstd,bcsp0,bcsp1,bcsp2,bcsp3,bcsp4,bcsp,bcspstd,harp0,harp1,harp2,harp3,harp4,harp,harpstd,hydrabf,radmmbf,bcspbf,harpbf,hydraHabf,radmmHabf,harpHybf,harpRabf
resnet,pgd,0.99,nat,72.05,76.42,76.32,76.54,76.34,75.534,1.95,70.96,71.4,71.19,71.88,71.66,71.418,0.37,71.73,71.67,71.82,72.45,71.54,71.842,0.35,80.25,80.04,80.06,80.09,80.21,80.13,0.09,75.53,71.42,71.84,\bf 80.13,75.53,71.42,\bf 80.13,\bf 80.13
resnet,pgd,0.99,fgsm,47.4,50.94,50.79,50.86,50.45,50.088,1.51,45.62,46.28,46.14,46.35,46.13,46.104,0.29,49.34,49.32,49.86,50.27,48.92,49.542,0.53,54.63,54.77,54.98,55.18,54.87,54.886,0.21,50.09,46.10,49.54,\bf 54.89,50.09,46.10,\bf 54.89,\bf 54.89
resnet,pgd,0.99,pgd,43.69,46.36,46.48,46.34,46.32,45.838,1.20,42.27,42.53,42.39,42.55,41.79,42.306,0.31,45.32,45.82,45.78,46.18,45.03,45.626,0.45,50.36,50.2,50.37,50.61,50.51,50.41,0.16,45.84,42.31,45.63,\bf 50.41,45.84,42.31,\bf 50.41,\bf 50.41
resnet,pgd,0.99,cw,40.94,43.74,43.63,43.7,43.25,43.052,1.20,39.59,39.87,40.17,40.08,39.85,39.912,0.23,42.56,42.87,43.02,43.11,41.86,42.684,0.51,47.94,47.48,47.73,47.78,47.8,47.746,0.17,43.05,39.91,42.68,\bf 47.75,43.05,39.91,\bf 47.75,\bf 47.75
resnet,pgd,0.99,autopgd,42.07,44.59,44.46,44.47,44.55,44.028,1.10,40.86,41.75,41.62,41.62,41.19,41.408,0.37,44.52,44.95,45.08,45.23,44.18,44.792,0.43,48.52,48.31,48.36,48.56,48.91,48.532,0.24,44.03,41.41,44.79,\bf 48.53,44.03,41.41,\bf 48.53,\bf 48.53
resnet,pgd,0.99,autoattack,39.82,41.21,41.1,41.24,41.09,40.892,0.60,37.23,37.7,38.01,37.88,37.36,37.636,0.33,40.33,40.51,40.87,41.04,40,40.55,0.42,45.46,45.33,45.42,45.66,46.02,45.578,0.27,40.89,37.64,40.55,\bf 45.58,40.89,37.64,\bf 45.58,\bf 45.58
resnet,pgd,0.999,nat,36.21,31.29,34.65,34.73,35.85,34.546,1.94,25.43,26.43,26.96,27.28,25.87,26.394,0.76,28.01,25.67,20.13,26.85,18.52,23.836,4.24,63.99,63.6,64.45,63.19,63.77,63.8,0.47,34.55,26.39,23.84,\bf 63.80,34.55,26.39,\bf 63.80,\bf 63.80
resnet,pgd,0.999,fgsm,26.88,25.45,26.09,27.76,28.14,26.864,1.12,20.6,21.17,20.77,21.12,20.28,20.788,0.37,16.85,14.52,11.76,15.46,11.21,13.96,2.41,41.78,41.42,41.73,41.09,41.13,41.43,0.32,26.86,20.79,13.96,\bf 41.43,26.86,20.79,\bf 41.43,\bf 41.43
resnet,pgd,0.999,pgd,26.55,25.1,25.2,27.18,27.63,26.332,1.15,20.41,20.92,20.57,21.12,20.09,20.622,0.41,15.82,13.23,11.46,14.57,10.77,13.17,2.10,39.39,39.16,39.45,39.33,38.99,39.264,0.19,26.33,20.62,13.17,\bf 39.26,26.33,20.62,\bf 39.26,\bf 39.26
resnet,pgd,0.999,cw,26.4,25.66,24.69,28.31,25.36,26.084,1.39,19.83,20.15,19.57,21,19.46,20.002,0.62,15.38,12.95,10.05,13.95,10.54,12.574,2.26,36.49,35.95,36.13,36.41,35.95,36.186,0.25,26.08,20.00,12.57,\bf 36.19,26.08,20.00,\bf 36.19,\bf 36.19
resnet,pgd,0.999,autopgd,24.63,24.73,24.68,26.71,27.11,25.572,1.23,20.35,20.65,20.07,20.54,19.68,20.258,0.39,15.77,12.04,10.87,14.21,10.25,12.628,2.32,38.26,37.89,38.1,38.18,37.8,38.046,0.19,25.57,20.26,12.63,\bf 38.05,25.57,20.26,\bf 38.05,\bf 38.05
resnet,pgd,0.999,autoattack,23.12,23.7,22.03,25.4,25.6,23.97,1.52,19.04,19.26,18.44,18.86,18.39,18.798,0.38,14.56,11.88,10.23,13.45,10.03,12.03,1.98,34.66,34.08,34.08,34.63,34.15,34.32,0.30,23.97,18.80,12.03,\bf 34.32,23.97,18.80,\bf 34.32,\bf 34.32
resnet,trades,0.99,nat,75.86,74.85,74.93,74.74,74.97,75.07,0.45,70.26,70.26,70.66,70.85,71.63,70.732,0.56,72.84,71.61,71.73,71.24,71.42,71.768,0.63,77.78,78.26,77.83,77.43,78.22,77.904,0.34,75.07,70.73,71.77,\bf 77.90,75.07,70.73,\bf 77.90,\bf 77.90
resnet,trades,0.99,fgsm,50.7,49.68,50.03,49.68,49.87,49.992,0.42,44.42,44.28,44.97,45.1,44.57,44.668,0.35,0,0,0,0,0,0,0.00,53.93,53.84,54.09,53.88,53.71,53.89,0.14,49.99,44.67,0.00,\bf 53.89,49.99,44.67,\bf 53.89,\bf 53.89
resnet,trades,0.99,pgd,46.53,46.38,46.65,46.41,47.02,46.598,0.26,41.51,41.05,41.47,41.71,40.94,41.336,0.33,45.67,44.68,44.18,44.34,44.57,44.688,0.58,50.16,50.26,50.47,50.18,50.2,50.254,0.13,46.60,41.34,44.69,\bf 50.25,46.60,41.34,\bf 50.25,\bf 50.25
resnet,trades,0.99,cw,43.69,42.72,42.46,42.06,43.08,42.802,0.62,37.04,37.25,37.75,37.8,37.02,37.372,0.38,42.67,41.72,41.57,41.62,41.66,41.848,0.46,46.52,46.58,46.63,46.51,46.44,46.536,0.07,42.80,37.37,41.85,\bf 46.54,42.80,37.37,\bf 46.54,\bf 46.54
resnet,trades,0.99,autopgd,45.12,45.35,45.51,45.32,45.76,45.412,0.24,40.6,40.48,40.87,41.25,40.42,40.724,0.34,43.87,42.68,42.75,42.96,43.08,43.068,0.48,49.16,49.05,49.41,49.21,49.18,49.202,0.13,45.41,40.72,43.07,\bf 49.20,45.41,40.72,\bf 49.20,\bf 49.20
resnet,trades,0.99,autoattack,42.96,41.91,41.55,41.34,42.17,41.986,0.63,36.62,36.55,36.98,37.12,36.2,36.694,0.37,42.01,41.32,41.17,41.35,41.85,41.54,0.37,45.65,45.53,45.72,45.32,45.42,45.528,0.16,41.99,36.69,41.54,\bf 45.53,41.99,36.69,\bf 45.53,\bf 45.53
resnet,trades,0.999,nat,32.11,34.95,38.1,35.01,34.73,34.98,2.12,37.17,37.28,37.8,37.47,37.24,37.392,0.25,25.78,35.75,30.71,31.74,22.57,29.31,5.18,64.64,65.47,64.51,64.8,65.51,64.986,0.47,34.98,37.39,29.31,\bf 64.99,34.98,37.39,\bf 64.99,\bf 64.99
resnet,trades,0.999,fgsm,26.35,26.75,28.68,26,27.04,26.964,1.04,22.89,22.37,22.42,21.98,21.58,22.248,0.49,0,0,0,0,0,0,0.00,39.28,40,39.57,39.86,39.67,39.676,0.28,26.96,22.25,0.00,\bf 39.68,26.96,22.25,\bf 39.68,\bf 39.68
resnet,trades,0.999,pgd,25.99,26.07,27.87,25.22,26.36,26.302,0.97,22.17,21.6,21.51,21.13,20.64,21.41,0.57,18.69,22.81,20.66,19.34,16.83,19.666,2.23,37.08,37.8,37.16,37.53,37.54,37.422,0.30,26.30,21.41,19.67,\bf 37.42,26.30,21.41,\bf 37.42,\bf 37.42
resnet,trades,0.999,cw,26.71,27.28,28.93,25.42,27.62,27.192,1.28,21.02,20.54,20.79,20.61,19.71,20.534,0.50,18.92,23.04,20.89,20.15,17.35,20.07,2.13,32.48,33.72,32.76,33.58,33.03,33.114,0.53,27.19,20.53,20.07,\bf 33.11,27.19,20.53,\bf 33.11,\bf 33.11
resnet,trades,0.999,autopgd,25.64,25.73,27.34,23.5,25.95,25.632,1.38,22.57,21.14,21.12,20.87,20.26,21.192,0.85,19.54,22.31,20.18,19.65,16.24,19.584,2.18,36.18,37.05,36.33,36.78,36.72,36.612,0.35,25.63,21.19,19.58,\bf 36.61,25.63,21.19,\bf 36.61,\bf 36.61
resnet,trades,0.999,autoattack,24.65,24.47,25.56,21.29,24.95,24.184,1.67,19.13,18.55,18.26,18.12,17.42,18.296,0.62,17.46,21.13,18.96,18.34,15.84,18.346,1.95,31.64,32.87,31.97,32.92,32.21,32.322,0.56,24.18,18.30,18.35,\bf 32.32,24.18,18.30,\bf 32.32,\bf 32.32
resnet,mart,0.99,nat,75.27,72.65,72.01,72.26,72.21,72.88,1.36,73.91,73.78,74.12,74.37,74.52,74.14,0.31,67.68,66.04,65.7,65.35,66.12,66.178,0.89,75.88,75.28,75.87,75.52,75.01,75.512,0.38,72.88,74.14,66.18,\bf 75.51,72.88,74.14,\bf 75.51,\bf 75.51
resnet,mart,0.99,fgsm,50.02,52.64,52.56,52.96,53.16,52.268,1.28,45.81,46.82,46.26,46.43,45.84,46.232,0.42,0,0,0,0,0,0,0.00,54.92,55.19,55.18,54.86,55.07,55.044,0.15,52.27,46.23,0.00,\bf 55.04,52.27,46.23,\bf 55.04,\bf 55.04
resnet,mart,0.99,pgd,47.11,49.46,50.04,50.07,50.28,49.392,1.31,42.01,42.66,42.1,42.3,41.51,42.116,0.42,47.48,47.07,47.53,46.87,47.21,47.232,0.28,50.97,51.21,51.45,51.34,51.07,51.208,0.19,49.39,42.12,47.23,\bf 51.21,49.39,42.12,\bf 51.21,\bf 51.21
resnet,mart,0.99,cw,44.78,43.81,43.56,43.96,43.84,43.99,0.46,36.96,37.97,37.94,37.75,37.23,37.57,0.45,44.87,44.52,45.04,43.91,44.76,44.62,0.44,46.48,46.72,46.89,46.54,46.61,46.648,0.16,43.99,37.57,44.62,\bf 46.65,43.99,37.57,\bf 46.65,\bf 46.65
resnet,mart,0.99,autopgd,46.04,47.74,48.28,48.5,48.66,47.844,1.07,40.74,42,41.45,41.65,40.86,41.34,0.53,46.35,46.68,46.79,44.76,45.63,46.042,0.85,50.12,50.53,50.34,50.1,50.21,50.26,0.18,47.84,41.34,46.04,\bf 50.26,47.84,41.34,\bf 50.26,\bf 50.26
resnet,mart,0.99,autoattack,43.02,41.69,41.56,42.21,41.9,42.076,0.58,36.02,37.05,37.03,36.99,36.33,36.684,0.48,43.41,42.64,43.96,42.86,43.28,43.23,0.51,44.78,45.08,45.01,44.58,44.98,44.886,0.20,42.08,36.68,43.23,\bf 44.89,42.08,36.68,\bf 44.89,\bf 44.89
resnet,mart,0.999,nat,34.75,35.38,35.84,33.62,36.91,35.3,1.23,25.12,28.27,28.48,28.12,25.3,27.058,1.69,24.48,18.52,22.25,21.45,13.77,20.094,4.13,60.22,60.34,60.13,60.44,59.94,60.214,0.19,35.30,27.06,20.09,\bf 60.21,35.30,27.06,\bf 60.21,\bf 60.21
resnet,mart,0.999,fgsm,27.23,28.12,29.4,27.5,28.91,28.232,0.92,16.79,20.39,20.1,18.84,17.78,18.78,1.52,0,0,0,0,0,0,0.00,43.5,43.31,43.45,43.37,43.67,43.46,0.14,28.23,18.78,0.00,\bf 43.46,28.23,18.78,\bf 43.46,\bf 43.46
resnet,mart,0.999,pgd,26.84,27.78,28.86,26.78,28.32,27.716,0.91,16.33,19.84,19.61,17.98,17.33,18.218,1.50,19.64,16.57,19.17,17.86,11.7,16.988,3.19,41.96,41.48,41.82,42.03,42.08,41.874,0.24,27.72,18.22,16.99,\bf 41.87,27.72,18.22,\bf 41.87,\bf 41.87
resnet,mart,0.999,cw,27.76,24.57,28.55,24.82,26.53,26.446,1.76,17.86,21.62,21.38,19.69,18.89,19.888,1.61,20.72,17.68,18.25,16.48,12.05,17.036,3.19,36.31,36.48,36.09,36.42,36.51,36.362,0.17,26.45,19.89,17.04,\bf 36.36,26.45,19.89,\bf 36.36,\bf 36.36
resnet,mart,0.999,autopgd,26.32,26.14,28.33,26.07,27.7,26.912,1.04,16.21,19.63,19.44,17.75,17.16,18.038,1.47,19.46,16.85,18.52,17.43,11.08,16.668,3.28,40.74,40.64,40.7,40.88,41.14,40.82,0.20,26.91,18.04,16.67,\bf 40.82,26.91,18.04,\bf 40.82,\bf 40.82
resnet,mart,0.999,autoattack,25.13,21.32,25.98,22.58,23.87,23.776,1.88,15.86,18.54,18.19,16.37,16.31,17.054,1.22,16.88,14.65,17.19,15.86,10.26,14.968,2.81,34.5,34.97,35.03,35.16,35.09,34.95,0.26,23.78,17.05,14.97,\bf 34.95,23.78,17.05,\bf 34.95,\bf 34.95
vgg,pgd,0.99,nat,65.09,68.26,68.25,67.57,67.46,67.326,1.30,61.84,61.93,62.24,62.83,62.58,62.284,0.42,69.81,70.62,70.13,70.26,69.54,70.072,0.42,78.5,77.89,78.26,78.22,78.19,78.212,0.22,67.33,62.28,70.07,\bf 78.21,67.33,62.28,\bf 78.21,\bf 78.21
vgg,pgd,0.99,fgsm,42.54,45.07,44.89,44.81,45.02,44.466,1.08,39.49,40.58,40.64,40.92,41.17,40.56,0.64,0,0,0,0,0,0,0.00,53.09,52.75,52.99,53.33,52.72,52.976,0.25,44.47,40.56,0.00,\bf 52.98,44.47,40.56,\bf 52.98,\bf 52.98
vgg,pgd,0.99,pgd,39.8,42.12,41.56,41.84,42.04,41.472,0.96,36.83,37.3,37.59,37.83,38.17,37.544,0.51,44.32,45.12,44.85,44.96,44.25,44.7,0.39,48.71,48.6,48.66,48.65,48.31,48.586,0.16,41.47,37.54,44.70,\bf 48.59,41.47,37.54,\bf 48.59,\bf 48.59
vgg,pgd,0.99,cw,36.66,38.76,38.2,37.97,38.87,38.092,0.88,33.37,34.36,34.38,34.89,34.74,34.348,0.59,41.56,41.95,40.87,41.62,40.75,41.35,0.52,45.54,44.66,45.26,45.27,45.04,45.154,0.33,38.09,34.35,41.35,\bf 45.15,38.09,34.35,\bf 45.15,\bf 45.15
vgg,pgd,0.99,autopgd,38.17,40.28,39.87,40.37,40.5,39.838,0.96,35.2,36.25,36.44,36.87,37.12,36.376,0.74,42.74,42.85,42.25,42.61,41.96,42.482,0.37,46.73,46.63,46.81,46.59,46.31,46.614,0.19,39.84,36.38,42.48,\bf 46.61,39.84,36.38,\bf 46.61,\bf 46.61
vgg,pgd,0.99,autoattack,35.59,36.5,35.88,35.9,36.88,36.15,0.53,30.92,31.97,32.38,32.9,32.87,32.208,0.82,38.85,38.27,38.65,39.12,38.14,38.606,0.40,42.93,41.94,42.6,42.61,42.34,42.484,0.37,36.15,32.21,38.61,\bf 42.48,36.15,32.21,\bf 42.48,\bf 42.48
vgg,pgd,0.999,nat,24.48,23.28,25.11,21.92,22.24,23.406,1.38,22.59,23.17,19.93,20.13,20.57,21.278,1.49,10,10,10,10,10,10,0.00,59.13,59.63,59.35,59.27,59.81,59.438,0.28,23.41,21.28,10.00,\bf 59.44,23.41,21.28,\bf 59.44,\bf 59.44
vgg,pgd,0.999,fgsm,21.87,20.36,22.07,20.33,20.65,21.056,0.85,20.01,21.02,17.38,17.15,17.74,18.66,1.74,10,10,10,10,10,10,0.00,39.49,39.85,39.12,39.56,39.82,39.568,0.30,21.06,18.66,10.00,\bf 39.57,21.06,18.66,\bf 39.57,\bf 39.57
vgg,pgd,0.999,pgd,21.4,19.97,21.22,20.08,20.21,20.576,0.68,19.25,20.41,15.56,15.94,16.07,17.446,2.22,10,10,10,10,10,10,0.00,37.36,38.1,37.36,37.52,37.74,37.616,0.31,20.58,17.45,10.00,\bf 37.62,20.58,17.45,\bf 37.62,\bf 37.62
vgg,pgd,0.999,cw,21.62,20.71,22.25,20.09,20.28,20.99,0.92,19.27,20.62,15.57,15.79,16.06,17.462,2.32,10,10,10,10,10,10,0.00,33.39,34.49,33.82,34.01,33.93,33.928,0.39,20.99,17.46,10.00,\bf 33.93,20.99,17.46,\bf 33.93,\bf 33.93
vgg,pgd,0.999,autopgd,20.88,19.89,20.82,19.97,20.04,20.32,0.49,18.47,20.01,14.95,15.33,15.44,16.84,2.26,10,10,10,10,10,10,0.00,35.9,36.66,35.78,35.95,36.24,36.106,0.35,20.32,16.84,10.00,\bf 36.11,20.32,16.84,\bf 36.11,\bf 36.11
vgg,pgd,0.999,autoattack,19.69,19.54,20.44,19.48,19.57,19.744,0.40,18.2,19.68,14.23,14.62,14.74,16.294,2.48,10,10,10,10,10,10,0.00,31.89,32.74,31.74,32.23,32.22,32.164,0.39,19.74,16.29,10.00,\bf 32.16,19.74,16.29,\bf 32.16,\bf 32.16
vgg,trades,0.99,nat,66.75,69.83,68.37,69.44,67.29,68.336,1.33,64.57,64.58,65.05,64.16,64.61,64.594,0.32,72.65,71.46,70.79,71.15,71.19,71.448,0.71,76.46,77.25,76.94,77.13,76.78,76.912,0.31,68.34,64.59,71.45,\bf 76.91,68.34,64.59,\bf 76.91,\bf 76.91
vgg,trades,0.99,fgsm,44.75,43.57,43.1,43.7,43.1,43.644,0.68,39.4,39.75,39.19,39.28,38.59,39.242,0.42,47.85,47.52,46.31,47.53,47.28,47.298,0.59,51.88,51.56,51.52,51.53,51.85,51.668,0.18,43.64,39.24,47.30,\bf 51.67,43.64,39.24,\bf 51.67,\bf 51.67
vgg,trades,0.99,pgd,41.78,40.38,40.33,40.53,40.04,40.612,0.68,35.78,36.38,35.63,35.88,34.78,35.69,0.58,44.08,43.22,42.36,42.8,43.45,43.182,0.65,48.01,47.62,47.61,47.82,47.9,47.792,0.18,40.61,35.69,43.18,\bf 47.79,40.61,35.69,\bf 47.79,\bf 47.79
vgg,trades,0.99,cw,38.53,36.27,35.94,36.23,36.31,36.656,1.06,31.53,32.62,31.79,32.05,31.52,31.902,0.46,40.14,39.95,41.56,41.85,42.03,41.106,0.99,44.07,43.67,43.69,43.82,43.98,43.846,0.18,36.66,31.90,41.11,\bf 43.85,36.66,31.90,\bf 43.85,\bf 43.85
vgg,trades,0.99,autopgd,40.14,39.32,39.24,39.25,39.02,39.394,0.43,34.89,35.64,34.88,35.13,34.01,34.91,0.59,43.27,42.65,44.32,44.47,44.75,43.892,0.89,46.79,46.06,46.19,46.31,46.27,46.324,0.28,39.39,34.91,43.89,\bf 46.32,39.39,34.91,\bf 46.32,\bf 46.32
vgg,trades,0.99,autoattack,37.24,35.32,35.15,35.27,35.36,35.668,0.88,30.68,31.77,30.89,31.14,30.45,30.986,0.51,39.65,38.92,40.13,40.27,40.41,39.876,0.61,42.85,42.4,42.71,42.63,42.64,42.646,0.16,35.67,30.99,39.88,\bf 42.65,35.67,30.99,\bf 42.65,\bf 42.65
vgg,trades,0.999,nat,27.83,28.82,28.53,27.94,28.02,28.228,0.43,22.95,21.25,22.87,22.55,24.16,22.756,1.04,10,10,10,10,10,10,0.00,63.43,61.62,62.37,62.78,62.11,62.462,0.69,28.23,22.76,10.00,\bf 62.46,28.23,22.76,\bf 62.46,\bf 62.46
vgg,trades,0.999,fgsm,22.81,21.34,22.22,20.69,21.04,21.62,0.87,17.46,16.58,17.25,17.84,18.04,17.434,0.57,10,10,10,10,10,10,0.00,37.31,36.16,37.03,37.35,36.89,36.948,0.48,21.62,17.43,10.00,\bf 36.95,21.62,17.43,\bf 36.95,\bf 36.95
vgg,trades,0.999,pgd,21.33,20.39,21.09,19.75,20.03,20.518,0.68,15.93,15.22,15.09,16.03,15.73,15.6,0.42,10,10,10,10,10,10,0.00,34.64,33.55,34.54,34.74,34.12,34.318,0.49,20.52,15.60,10.00,\bf 34.32,20.52,15.60,\bf 34.32,\bf 34.32
vgg,trades,0.999,cw,22.01,20.37,21.28,19.74,20.17,20.714,0.92,15.61,15.15,15.91,16.53,16.34,15.908,0.56,10,10,10,10,10,10,0.00,30.28,29.07,30.05,30.47,29.37,29.848,0.60,20.71,15.91,10.00,\bf 29.85,20.71,15.91,\bf 29.85,\bf 29.85
vgg,trades,0.999,autopgd,20.79,19.91,20.58,19.39,19.53,20.04,0.62,13.92,14.59,14.25,15.25,15.15,14.632,0.57,10,10,10,10,10,10,0.00,33.49,32.55,33.65,33.68,32.93,33.26,0.50,20.04,14.63,10.00,\bf 33.26,20.04,14.63,\bf 33.26,\bf 33.26
vgg,trades,0.999,autoattack,19.16,18.38,19.21,17.83,17.71,18.458,0.71,12.17,13.4,12.88,13.7,13.72,13.174,0.66,10,10,10,10,10,10,0.00,29.34,28.37,29.19,29.57,29.58,29.21,0.50,18.46,13.17,10.00,\bf 29.21,18.46,13.17,\bf 29.21,\bf 29.21
vgg,mart,0.99,nat,64.37,65.24,63.61,65.47,64.75,64.688,0.74,65.57,66.18,66.21,67.07,66.19,66.244,0.53,68.32,67.22,68.16,67.28,68.25,67.846,0.55,73.04,73.7,73.7,73.97,73.06,73.494,0.42,64.69,66.24,67.85,\bf 73.49,64.69,66.24,\bf 73.49,\bf 73.49
vgg,mart,0.99,fgsm,45.63,47.1,46.33,47.39,47.12,46.714,0.72,38.48,39.77,39.09,39.49,39.54,39.274,0.51,50.15,49.42,49.88,47.67,49.13,49.25,0.97,53.9,54.03,54.05,54.17,53.99,54.028,0.10,46.71,39.27,49.25,\bf 54.03,46.71,39.27,\bf 54.03,\bf 54.03
vgg,mart,0.99,pgd,41.46,44.71,44.75,45.15,44.82,44.178,1.53,36.15,35.63,34.34,35.72,34.14,35.196,0.90,47.85,47.7,48.23,46.63,47.82,47.646,0.60,51.09,50.84,51.13,51.13,50.97,51.032,0.13,44.18,35.20,47.65,\bf 51.03,44.18,35.20,\bf 51.03,\bf 51.03
vgg,mart,0.99,cw,38.66,38.09,37.8,38.43,38.04,38.204,0.34,30.7,31.18,30.38,31.29,30.22,30.754,0.47,41.56,41.56,42.24,41.15,41.87,41.676,0.41,44.29,44.44,44.41,44.44,44.11,44.338,0.14,38.20,30.75,41.68,\bf 44.34,38.20,30.75,\bf 44.34,\bf 44.34
vgg,mart,0.99,autopgd,40.35,42.59,43.09,43.06,43.24,42.466,1.21,33.25,34.78,33.36,34.93,32.82,33.828,0.96,46.82,46.73,47.42,45.56,46.12,46.53,0.71,49.24,48.7,48.82,48.82,49.14,48.944,0.23,42.47,33.83,46.53,\bf 48.94,42.47,33.83,\bf 48.94,\bf 48.94
vgg,mart,0.99,autoattack,37.46,35.98,36.22,36.18,36.4,36.448,0.59,29.26,30.06,29.02,30.42,28.64,29.48,0.74,40.67,39.84,41.14,40.57,41.42,40.728,0.61,42.36,42.27,42.17,42.26,41.96,42.204,0.15,36.45,29.48,40.73,\bf 42.20,36.45,29.48,\bf 42.20,\bf 42.20
vgg,mart,0.999,nat,19.32,22,19.1,18.97,17.24,19.326,1.71,22.72,25.97,26.05,,25.28,25.005,1.56,10,10,10,10,10,10,0.00,55.26,56.92,57.72,57.25,57.12,56.854,0.94,19.33,25.01,10.00,\bf 56.85,19.33,25.01,\bf 56.85,\bf 56.85
vgg,mart,0.999,fgsm,18.11,19.69,18.44,18.38,16.82,18.288,1.02,16.39,20.69,21.33,,21.02,19.8575,2.33,10,10,10,10,10,10,0.00,40.88,41.43,41.68,42.19,41.45,41.526,0.47,18.29,19.86,10.00,\bf 41.53,18.29,19.86,\bf 41.53,\bf 41.53
vgg,mart,0.999,pgd,17.61,19.14,18.13,18.14,16.71,17.946,0.89,14.46,18.74,19.42,,19.16,17.945,2.34,10,10,10,10,10,10,0.00,39.77,40.18,40.34,40.63,40.13,40.21,0.31,17.95,17.95,10.00,\bf 40.21,17.95,17.95,\bf 40.21,\bf 40.21
vgg,mart,0.999,cw,17.92,18.82,17.11,17.17,16.96,17.596,0.78,15.19,19.56,19.76,,19.43,18.485,2.20,10,10,10,10,10,10,0.00,32.76,33.41,33.54,33.94,33.07,33.344,0.45,17.60,18.49,10.00,\bf 33.34,17.60,18.49,\bf 33.34,\bf 33.34
vgg,mart,0.999,autopgd,16.93,18.63,16.86,17.1,16.64,17.232,0.80,12.82,18.07,18.84,,17.99,16.93,2.77,10,10,10,10,10,10,0.00,38.1,38.6,38.5,39.01,38.57,38.556,0.32,17.23,16.93,10.00,\bf 38.56,17.23,16.93,\bf 38.56,\bf 38.56
vgg,mart,0.999,autoattack,15.94,17.65,15.35,15.49,16.29,16.144,0.92,11.38,16.62,17.58,,16.57,15.5375,2.81,10,10,10,10,10,10,0.00,31.12,31.81,31.86,32.25,31.68,31.744,0.41,16.14,15.54,10.00,\bf 31.74,16.14,15.54,\bf 31.74,\bf 31.74


==> results/imagenet_results.csv <==
preg,prate,attack,hydra,radmm,harp,hydrabf,radmmbf,harpbf,hydraerk,hydralamp,hydrastgbf,hydraerkbf,hydralampbf,harpstgbf,hydraerkdelta,hydralampdelta,,,,Old-harp,Old-hydra001
channel,0.5,nat,46.67,48.62,57.63,46.67,48.62,\bf 57.63,0,0,46.67,0.00,0.00,\bf 57.63,(-46.67),(-46.67),,,,0,
channel,0.5,fgsm,24.34,21.16,32.71,24.34,21.16,\bf 32.71,0,0,24.34,0.00,0.00,\bf 32.71,(-24.34),(-24.34),,,,0,
channel,0.5,pgd,21.45,21.19,28.81,21.45,21.19,\bf 28.81,0,0,21.45,0.00,0.00,\bf 28.81,(-21.45),(-21.45),,,,0,
channel,0.5,cw,19.36,19.36,26.39,19.36,19.36,\bf 26.39,0,0,19.36,0.00,0.00,\bf 26.39,(-19.36),(-19.36),,,,0,
channel,0.1,nat,17.88,18.34,32.78,17.88,18.34,\bf 32.78,0,0,17.88,0.00,0.00,\bf 32.78,(-17.88),(-17.88),,,,22.83,
channel,0.1,fgsm,6.94,7.63,15.59,06.94,07.63,\bf 15.59,0,0,6.94,0.00,0.00,\bf 15.59,(-6.94),(-6.94),,,,10.51,
channel,0.1,pgd,6.57,7.55,13.86,06.57,07.55,\bf 13.86,0,0,6.57,0.00,0.00,\bf 13.86,(-6.57),(-6.57),,,,9.52,
channel,0.1,cw,5.03,5.84,11.27,05.03,05.84,\bf 11.27,0,0,5.03,0.00,0.00,\bf 11.27,(-5.03),(-5.03),,,,7.36,
weight,0.1,nat,49.08,35.83,55.21,49.08,35.83,\bf 55.21,44.69,44.43,49.08,44.69,44.43,\bf 55.21,(-4.39),(-4.65),,,,0,
weight,0.1,fgsm,26.26,15.42,30.81,26.26,15.42,\bf 30.81,23.52,23.17,26.26,23.52,23.17,\bf 30.81,(-2.74),(-3.09),,,,0,
weight,0.1,pgd,23.25,14.89,27.1,23.25,14.89,\bf 27.10,20.95,20.72,23.25,20.95,20.72,\bf 27.10,(-2.30),(-2.53),,,,0,
weight,0.1,cw,21.21,12.6,24.62,21.21,12.60,\bf 24.62,19.21,19.07,21.21,19.21,19.07,\bf 24.62,(-2.00),(-2.14),,,,0,
weight,0.1,autopgd,22.97,13.76,25.57,22.97,13.76,\bf 25.57,20.38,20.52,22.97,20.38,20.52,\bf 25.57,(-2.59),(-2.45),,,,,
weight,0.1,autoattack,19.76,11.04,22.57,19.76,11.04,\bf 22.57,17.42,16.95,19.76,17.42,16.95,\bf 22.57,(-2.34),(-2.81),,,,,
weight,0.01,nat,27.88,11.38,34.62,27.88,11.38,\bf 34.62,24.38,22.57,27.88,24.38,22.57,\bf 34.62,(-3.50),(-5.31),,,,28.58,
weight,0.01,fgsm,13.89,5.68,16.45,13.89,05.68,\bf 16.45,0,0,13.89,0.00,0.00,\bf 16.45,(-13.89),(-13.89),,,,14.25,
weight,0.01,pgd,12.35,4.99,14.67,12.35,04.99,\bf 14.67,10.57,9.71,12.35,10.57,9.71,\bf 14.67,(-1.78),(-2.64),,,,12.56,
weight,0.01,cw,11.32,3.87,12.42,11.32,03.87,\bf 12.42,9.51,8.42,11.32,9.51,8.42,\bf 12.42,(-1.81),(-2.90),,,,11.87,
weight,0.01,autopgd,12.52,4.65,13.47,12.52,04.65,\bf 13.47,10.12,9.56,12.52,10.12,9.56,\bf 13.47,(-2.40),(-2.96),,,,,
weight,0.01,autoattack,10.01,3.44,11.24,10.01,03.44,\bf 11.24,8.64,7.78,10.01,8.64,7.78,\bf 11.24,(-1.37),(-2.23),,,,,


==> results/imagenet_weight_errorbar.csv <==
arch,preg,at,prate,attack,hydra0,hydra1,hydra2,hydra3,hydra4,hydraw,hydrastd,radmm0,radmm1,radmm2,radmm3,radmm4,radmmw,radmmstd,bcsp0,bcsp1,bcsp2,bcsp3,bcsp4,bcsp,bcspstd,harp0,harp1,harp2,harp3,harp4,harp,harpstd,hydrabf,radmmbf,bcspbf,harpbf,hydraHabf,radmmHabf,harpHybf,harpRabf
resnet,weight,pgd,0.9,nat,49.08,49.39,49.1,49.89,49.76,49.444,0.37,35.83,35.08,35.18,34.65,35.58,35.264,0.46,0,0,0,0,0,0,0.00,55.33,54.82,55.13,55.76,55.01,55.21,0.36,49.44,35.26,0.00,\bf 55.21,49.44,35.26,\bf 55.21,\bf 55.21
resnet,weight,pgd,0.9,pgd,23.25,23.98,23.85,24.06,23.63,23.754,0.33,14.89,14.07,14.47,13.84,14.47,14.348,0.41,0,0,0,0,0,0,0.00,27.32,26.53,26.98,27.64,27.02,27.098,0.41,23.75,14.35,0.00,\bf 27.10,23.75,14.35,\bf 27.10,\bf 27.10
resnet,weight,pgd,0.9,cw,21.21,21.76,21.57,21.92,21.52,21.596,0.27,12.6,12.09,12.34,11.97,12.74,12.348,0.33,0,0,0,0,0,0,0.00,24.89,24.13,24.35,25.07,24.64,24.616,0.38,21.60,12.35,0.00,\bf 24.62,21.60,12.35,\bf 24.62,\bf 24.62
resnet,weight,pgd,0.9,autopgd,22.97,23.18,22.89,23.57,23.08,23.138,0.27,13.76,13.22,13.65,13.04,13.97,13.528,0.39,0,0,0,0,0,0,0.00,25.69,25.16,25.43,26.04,25.52,25.568,0.33,23.14,13.53,0.00,\bf 25.57,23.14,13.53,\bf 25.57,\bf 25.57
resnet,weight,pgd,0.9,autoattack,19.76,19.95,19.46,20.24,19.97,19.876,0.29,11.04,10.86,11.11,10.69,11.36,11.012,0.25,0,0,0,0,0,0,0.00,22.98,22.09,22.43,23.02,22.31,22.566,0.41,19.88,11.01,0.00,\bf 22.57,19.88,11.01,\bf 22.57,\bf 22.57
resnet,weight,pgd,0.99,nat,27.88,27.08,26.11,27.25,26.68,27,0.66,11.38,11.82,11.6,10.98,11.25,11.406,0.32,0,0,0,0,0,0,0.00,34.75,35.12,34.14,34.62,34.45,34.616,0.36,27.00,11.41,0.00,\bf 34.62,27.00,11.41,\bf 34.62,\bf 34.62
resnet,weight,pgd,0.99,pgd,12.35,12.08,12.41,11.97,12.32,12.226,0.19,4.99,5.16,5.29,4.98,5.35,5.154,0.17,0,0,0,0,0,0,0.00,14.81,15.14,14.33,14.62,14.45,14.67,0.32,12.23,5.15,0.00,\bf 14.67,12.23,5.15,\bf 14.67,\bf 14.67
resnet,weight,pgd,0.99,cw,11.32,11.01,11.44,11.08,11.26,11.222,0.18,3.87,4.07,4.14,3.76,4.33,4.034,0.22,0,0,0,0,0,0,0.00,12.49,12.95,12.06,12.34,12.28,12.424,0.33,11.22,4.03,0.00,\bf 12.42,11.22,4.03,\bf 12.42,\bf 12.42
resnet,weight,pgd,0.99,autopgd,12.52,12.04,12.76,11.94,12.45,12.342,0.34,4.65,4.98,5.01,4.42,5.18,4.848,0.31,0,0,0,0,0,0,0.00,13.47,14.02,13.08,13.42,13.35,13.468,0.34,12.34,4.85,0.00,\bf 13.47,12.34,4.85,\bf 13.47,\bf 13.47
resnet,weight,pgd,0.99,autoattack,10.01,9.82,10.63,9.64,10.34,10.088,0.40,3.44,3.75,3.9,3.26,4.12,3.694,0.35,0,0,0,0,0,0,0.00,11.08,11.66,10.58,11.54,11.33,11.238,0.43,10.09,3.69,0.00,\bf 11.24,10.09,3.69,\bf 11.24,\bf 11.24


==> results/lamp_bcsp_cifar10.csv <==
method,arch,prate,sparsity,unioa,uniaa,lampoa,lampaa,harpoa,harpaa,unioabf,uniaabf,lampoabf,lampaabf,harpoabf,harpaabf
hydra,vgg,0.01,99,67.33,41.47,76.75,47.96,78.58,48.71,67.33,41.47,\HL76.75,\HL 47.96,\bf 78.58,\bf 48.71
hydra,vgg,0.001,99.9,23.41,20.99,57.93,36.01,59.13,37.36,23.41,20.99,\HL57.93,\HL 36.01,\bf 59.13,\bf 37.36
hydra,resnet,0.01,99,75.53,45.84,80.16,50.07,80.25,50.36,75.53,45.84,\HL80.16,\HL 50.07,\bf 80.25,\bf 50.36
hydra,resnet,0.001,99.9,34.55,26.08,57.07,35.91,63.99,39.39,34.55,26.08,\HL57.07,\HL 35.91,\bf 63.99,\bf 39.39
bcsp,vgg,0.01,99,69.81,36.81,70.47,43.71,78.58,48.71,69.81,42.26,\HL70.47,\HL 43.71,\bf 78.58,\bf 48.71
bcsp,vgg,0.001,99.9,10,10,43.77,30.34,59.13,37.36,10.00,10.00,\HL43.77,\HL 30.34,\bf 59.13,\bf 37.36
bcsp,resnet,0.01,99,71.73,45.32,72.58,45.42,80.25,50.36,71.73,45.32,\HL72.58,\HL 45.42,\bf 80.25,\bf 50.36
bcsp,resnet,0.001,99.9,21.78,12.78,56.33,35.21,63.99,39.39,21.78,12.78,\HL56.33,\HL 35.21,\bf 63.99,\bf 39.39
,,,,,,,,,,,,,,,
0.5,,,,,,,,,,,,,,,


==> results/lamp_erk_compare_cifar10.csv <==
method,arch,prate,sparsity,unioa,uniaa,erkoa,erkaa,lampoa,lampaa,harpoa,harpaa,unioabf,uniaabf,erkoabf,erkaabf,lampoabf,lampaabf,harpoabf,harpaabf
hydra,vgg,0.01,99,67.33,41.47,72.19,45.05,76.75,47.96,78.58,48.71,67.33,41.47,72.19,45.05,\HL76.75,\HL 47.96,\bf 78.58,\bf 48.71
hydra,vgg,0.001,99.9,23.41,20.99,50.38,34.32,57.93,36.01,59.13,37.36,23.41,20.99,50.38,34.32,\HL57.93,\HL 36.01,\bf 59.13,\bf 37.36
hydra,resnet,0.01,99,75.53,45.84,79.09,49.17,80.16,50.07,80.25,50.36,75.53,45.84,79.09,49.17,\HL80.16,\HL 50.07,\bf 80.25,\bf 50.36
hydra,resnet,0.001,99.9,34.55,26.08,55.73,35.09,57.07,35.91,63.99,39.39,34.55,26.08,55.73,35.09,\HL57.07,\HL 35.91,\bf 63.99,\bf 39.39
radmm,vgg,0.01,99,62.28,37.54,70.33,43.3,74.38,46.39,78.58,48.71,62.28,37.54,70.33,43.30,\HL74.38,\HL 46.39,\bf 78.58,\bf 48.71
radmm,vgg,0.001,99.9,21.28,17.46,43.35,29.11,48.96,32.39,59.13,37.36,21.28,17.46,43.35,29.11,\HL48.96,\HL 32.39,\bf 59.13,\bf 37.36
radmm,resnet,0.01,99,71.42,42.31,80.36,48.38,80.64,48.28,80.25,50.36,71.42,42.31,80.36,\HL 48.38,\bf 80.64,48.28,\bf 80.25,\bf 50.36
radmm,resnet,0.001,99.9,26.39,20.62,54.51,33.06,57.16,34.05,63.99,39.39,26.39,20.62,54.51,33.06,\HL57.16,\HL 34.05,\bf 63.99,\bf 39.39
,,,,,,,,,,,,,,,,,,,
0.5,,,,,,,,,,,,,,,,,,,


==> results/mad_compare.csv <==
method,dataset,pretrain,rate,pruned,diff,txpre,txpruned
mad,cifar,53.3,0.1,53,\bf -0.3,53.3,53.0
mad,cifar,53.3,0.01,49.6,-3.7,53.3,49.6
mad,svhn,59.6,0.1,60.6,1.0,59.6,60.6
mad,svhn,59.6,0.01,55.4,-4.2,59.6,55.4
harp,cifar,53.7,0.1,52.8,-0.9,53.7,52.8
harp,cifar,53.7,0.01,51.9,\bf -1.8,53.7,51.9
harp,svhn,59.3,0.1,61,\bf 1.7,59.3,61.0
harp,svhn,59.3,0.01,61.7,\bf 2.4,59.3,61.7


==> results/nat_weight.csv <==
arch,dataset,sparsity,hydra,lamp,hydralamp,harp,hydrabf,lampbf,hydralampbf,harpbf,,,pretrain
vgg,cifar,90,93.29,93.82,93.79,93.59,93.29,\bf 93.82,93.79,93.59,,,93.68
vgg,cifar,99,87.25,91.49,92.86,93.01,87.25,91.49,92.86,\bf 93.01,,,
vgg,cifar,99.9,34.62,76.52,85.61,87.42,34.62,76.52,85.61,\bf 87.42,,,
vgg,svhn,90,95.79,96.1,95.97,95.71,95.79,\bf 96.10,95.97,95.71,,,95.71
vgg,svhn,99,95.47,95.68,95.93,95.55,95.47,95.68,\bf 95.93,95.55,,,
vgg,svhn,99.9,43.59,87.22,93.91,94.1,43.59,87.22,93.91,\bf 94.10,,,
resnet,cifar,90,94.86,95.09,95.1,95.28,94.86,95.09,95.10,\bf 95.28,,,95.13
resnet,cifar,99,83.56,93.63,94.53,94.19,83.56,93.63,\bf 94.53,94.19,,,
resnet,cifar,99.9,25.66,78.26,86.27,86.67,25.66,78.26,86.27,\bf 86.67,,,
resnet,svhn,90,96.23,96.32,96.36,96.1,96.23,96.32,\bf 96.36,96.10,,,96.13
resnet,svhn,99,96.1,95.8,95.95,95.73,\bf 96.10,95.80,95.95,95.73,,,
resnet,svhn,99.9,70.78,90.67,93.79,93.32,70.78,90.67,\bf 93.79,93.32,,,


==> results/rate_score_cifar10.csv <==
arch,at,rate,oa,aa,rchoa,rchaa,rwoa,rwaa,schoa,schaa,swoa,swaa,hchoa,hchaa,hwoa,hwaa,rchoabf,rchaabf,rwoabf,rwaabf,schoabf,schaabf,swoabf,swaabf,hchoabf,hchaabf,hwoabf,hwaabf
resnet,pgd,0.01,82.89,50.05,64.76,39.55,76.39,46.64,63.54,38.75,72.05,43.69,71.22,43.62,80.25,50.36,\HL 64.76,\HL 39.55,\HL 76.39,\HL 46.64,63.54,38.75,72.05,43.69,\BF 71.22,\BF 43.62,\BF 80.25,\BF 50.36
resnet,trades,0.01,81.3,53.21,64.44,37.31,73.31,45.14,62.54,38.15,75.5,46.37,70.32,43.01,77.78,50.16,\HL 64.44,37.31,73.31,45.14,62.54,\HL 38.15,\HL 75.50,\HL 46.37,\BF 70.32,\BF 43.01,\BF 77.78,\BF 50.16
resnet,mart,0.01,80.16,53.72,59.92,40.82,70.08,48.38,63.05,38.58,75.27,47.11,66.51,45.84,75.88,50.79,59.92,\HL 40.82,70.08,\HL 48.38,\HL 63.05,38.58,\HL 75.27,47.11,\BF 66.51,\BF 45.84,\BF 75.88,\BF 50.79
vgg,pgd,0.01,79.68,47.6,47.25,32.54,76.17,46.74,57.87,36.9,65.09,39.8,64.81,42.02,78.5,48.71,47.25,32.54,\HL 76.17,\HL 46.74,\HL 57.87,\HL 36.90,65.09,39.80,\BF 64.81,\BF 42.02,\BF 78.50,\BF 48.71
vgg,trades,0.01,80.18,49.72,50.57,28.79,72.91,44.52,10,10,66.75,41.79,63.88,36.79,76.46,48.01,\HL 50.57,\HL 28.79,\HL 72.91,\HL 44.52,10.00,10.00,66.75,41.79,\BF 63.88,\BF 36.79,\BF 76.46,\BF 48.01
vgg,mart,0.01,73.44,51.51,46.49,34.9,71.63,48.64,46.48,32.22,64.37,41.46,60.11,43.12,73.04,51.09,\HL 46.49,\HL 34.90,\HL 71.63,\HL 48.64,46.48,32.22,64.37,41.46,\BF 60.11,\BF 43.12,\BF 73.04,\BF 51.09
wrn,pgd,0.01,81.76,50.82,60.63,37.23,72.09,44.45,0,0,0,0,0,0,0,0,\HL 60.63,\HL 37.23,\HL 72.09,\HL 44.45,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
wrn,trades,0.01,83.51,54.01,0,0,69.76,41.86,0,0,0,0,0,0,0,0,0.00,0.00,\HL 69.76,\HL 41.86,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
wrn,mart,0.01,78.43,54.62,53.9,37.51,66.01,45.37,0,0,0,0,0,0,0,0,\HL 53.90,\HL 37.51,\HL 66.01,\HL 45.37,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
resnet,pgd,0.001,82.89,50.05,,,41.66,27.54,,,57.66,35.92,,,63.99,39.39,0.00,0.00,41.66,27.54,0.00,0.00,\HL 57.66,\HL 35.92,0.00,0.00,\BF 63.99,\BF 39.39
resnet,trades,0.001,81.3,53.21,,,44.07,25.02,,,58.69,32.95,,,64.64,37.08,0.00,0.00,44.07,25.02,0.00,0.00,\HL 58.69,\HL 32.95,0.00,0.00,\BF 64.64,\BF 37.08
resnet,mart,0.001,80.16,53.72,,,42.42,30.25,,,53.96,37.83,,,60.22,41.96,0.00,0.00,42.42,30.25,0.00,0.00,\HL 53.96,\HL 37.83,0.00,0.00,\BF 60.22,\BF 41.96
vgg,pgd,0.001,79.68,47.6,,,36.76,28.02,,,50.33,34.03,,,59.13,37.36,0.00,0.00,36.76,28.02,0.00,0.00,\HL 50.33,\HL 34.03,0.00,0.00,\BF 59.13,\BF 37.36
vgg,trades,0.001,80.18,49.72,,,41.63,26.95,,,56.08,31.51,,,63.43,34.64,0.00,0.00,41.63,26.95,0.00,0.00,\HL 56.08,\HL 31.51,0.00,0.00,\BF 63.43,\BF 34.64
vgg,mart,0.001,73.44,51.51,,,37.19,30.68,,,49.51,36.29,,,55.02,39.39,0.00,0.00,37.19,30.68,0.00,0.00,\HL 49.51,\HL 36.29,0.00,0.00,\BF 55.02,\BF 39.39


==> results/svhn_channel.csv <==
arch,at,rate,acc,hydrach,radmmch,harp,hydrabf,radmmbf,harpbf
resnet,pgd,0.25,nat,91.39,91.82,91.55,91.39,\bf 91.82,91.55
resnet,pgd,0.25,fgsm,64.72,69.06,66.69,64.72,\bf 69.06,66.69
resnet,pgd,0.25,pgd,54.53,55.47,55.44,54.53,\bf 55.47,55.44
resnet,pgd,0.25,cw,48.82,49.91,50.3,48.82,49.91,\bf 50.30
resnet,pgd,0.1,nat,64.08,87.47,89.09,64.08,87.47,\bf 89.09
resnet,pgd,0.1,fgsm,41.85,58.92,62.22,41.85,58.92,\bf 62.22
resnet,pgd,0.1,pgd,39.17,50.09,53.16,39.17,50.09,\bf 53.16
resnet,pgd,0.1,cw,38.86,44.3,46.86,38.86,44.30,\bf 46.86
resnet,trades,0.25,nat,90.8,88.03,92.03,90.80,88.03,\bf 92.03
resnet,trades,0.25,fgsm,64.55,66.53,74.84,64.55,66.53,\bf 74.84
resnet,trades,0.25,pgd,54.34,55.6,62.04,54.34,55.60,\bf 62.04
resnet,trades,0.25,cw,49.21,49.28,53.98,49.21,49.28,\bf 53.98
resnet,trades,0.1,nat,77.45,85.97,85.1,77.45,\bf 85.97,85.10
resnet,trades,0.1,fgsm,47.45,58.9,59.98,47.45,58.90,\bf 59.98
resnet,trades,0.1,pgd,41.31,49.77,50.23,41.31,49.77,\bf 50.23
resnet,trades,0.1,cw,35.12,43.55,44.61,35.12,43.55,\bf 44.61
resnet,mart,0.25,nat,89.69,94.1,92.18,89.69,\bf 94.10,92.18
resnet,mart,0.25,fgsm,62.67,48.5,69.11,62.67,48.50,\bf 69.11
resnet,mart,0.25,pgd,54.15,66.12,58.69,54.15,\bf 66.12,58.69
resnet,mart,0.25,cw,48.64,49.01,49.04,48.64,49.01,\bf 49.04
resnet,mart,0.1,nat,82.35,87.17,85.9,82.35,\bf 87.17,85.90
resnet,mart,0.1,fgsm,51.64,59.22,60.76,51.64,59.22,\bf 60.76
resnet,mart,0.1,pgd,44.65,50.25,53.86,44.65,50.25,\bf 53.86
resnet,mart,0.1,cw,38.35,42.48,45.93,38.35,42.48,\bf 45.93
vgg,pgd,0.25,nat,88.41,89.67,91.11,88.41,89.67,\bf 91.11
vgg,pgd,0.25,fgsm,58.71,60.86,64.47,58.71,60.86,\bf 64.47
vgg,pgd,0.25,pgd,49.4,50.6,54.72,49.40,50.60,\bf 54.72
vgg,pgd,0.25,cw,42.84,44.02,49.4,42.84,44.02,\bf 49.40
vgg,pgd,0.1,nat,57.87,19.59,88.29,57.87,19.59,\bf 88.29
vgg,pgd,0.1,fgsm,39.56,19.59,60.01,39.56,19.59,\bf 60.01
vgg,pgd,0.1,pgd,36.93,19.59,50.56,36.93,19.59,\bf 50.56
vgg,pgd,0.1,cw,33.66,19.59,44.26,33.66,19.59,\bf 44.26
vgg,trades,0.25,nat,86.71,87.01,87.75,86.71,87.01,\bf 87.75
vgg,trades,0.25,fgsm,59.7,59,63.43,59.70,59.00,\bf 63.43
vgg,trades,0.25,pgd,52.1,50.89,55.01,52.10,50.89,\bf 55.01
vgg,trades,0.25,cw,45.1,43.55,48.75,45.10,43.55,\bf 48.75
vgg,trades,0.1,nat,69.38,83.15,80.07,69.38,\bf 83.15,80.07
vgg,trades,0.1,fgsm,40.69,51.88,54.47,40.69,51.88,\bf 54.47
vgg,trades,0.1,pgd,34.45,42.61,49.05,34.45,42.61,\bf 49.05
vgg,trades,0.1,cw,28.41,35.49,38.24,28.41,35.49,\bf 38.24
vgg,mart,0.25,nat,86.4,90.05,90.1,86.40,90.05,\bf 90.10
vgg,mart,0.25,fgsm,56.25,60.43,65.93,56.25,60.43,\bf 65.93
vgg,mart,0.25,pgd,47.94,50.24,57.64,47.94,50.24,\bf 57.64
vgg,mart,0.25,cw,41.62,40.77,48.52,41.62,40.77,\bf 48.52
vgg,mart,0.1,nat,19.59,84.62,84.81,19.59,84.62,\bf 84.81
vgg,mart,0.1,fgsm,19.59,51.6,53.67,19.59,51.60,\bf 53.67
vgg,mart,0.1,pgd,19.59,42.64,52.84,19.59,42.64,\bf 52.84
vgg,mart,0.1,cw,19.59,32.93,44.68,19.59,32.93,\bf 44.68


==> results/svhn_weight.csv <==
arch,at,rate,acc,hydraw,radmmw,harp,hydrabf,radmmbf,harpbf
resnet,pgd,0.99,nat,89.04,84.83,90.9,89.04,84.83,\bf 90.90
resnet,pgd,0.99,fgsm,60.68,55.31,76.36,60.68,55.31,\bf 76.36
resnet,pgd,0.99,pgd,52.48,47.74,61.66,52.48,47.74,\bf 61.66
resnet,pgd,0.99,cw,46.5,39.56,54.87,46.50,39.56,\bf 54.87
resnet,pgd,0.99,autopgd,,,,0.00,0.00,0.00
resnet,pgd,0.99,autattack,,,,0.00,0.00,0.00
resnet,pgd,0.999,nat,48.13,19.59,84.05,48.13,19.59,\bf 84.05
resnet,pgd,0.999,fgsm,31.27,19.59,53.88,31.27,19.59,\bf 53.88
resnet,pgd,0.999,pgd,27.62,19.59,46.45,27.62,19.59,\bf 46.45
resnet,pgd,0.999,cw,21.69,19.59,40.78,21.69,19.59,\bf 40.78
resnet,pgd,0.999,autopgd,,,,0.00,0.00,0.00
resnet,pgd,0.999,autattack,,,,0.00,0.00,0.00
resnet,trades,0.99,nat,88.9,82.21,91.07,88.90,82.21,\bf 91.07
resnet,trades,0.99,fgsm,61.4,52.43,84.65,61.40,52.43,\bf 84.65
resnet,trades,0.99,pgd,52.86,45.19,61.66,52.86,45.19,\bf 61.66
resnet,trades,0.99,cw,46.98,39.22,54.62,46.98,39.22,\bf 54.62
resnet,trades,0.99,autopgd,,,,0.00,0.00,0.00
resnet,trades,0.99,autattack,,,,0.00,0.00,0.00
resnet,trades,0.999,nat,42.37,19.59,78.07,42.37,19.59,\bf 78.07
resnet,trades,0.999,fgsm,29.84,19.59,50.38,29.84,19.59,\bf 50.38
resnet,trades,0.999,pgd,27.57,19.59,44.16,27.57,19.59,\bf 44.16
resnet,trades,0.999,cw,25.74,19.59,38.62,25.74,19.59,\bf 38.62
resnet,trades,0.999,autopgd,,,,0.00,0.00,0.00
resnet,trades,0.999,autattack,,,,0.00,0.00,0.00
resnet,mart,0.99,nat,89.68,87.44,90.72,89.68,87.44,\bf 90.72
resnet,mart,0.99,fgsm,62.22,57.61,73.5,62.22,57.61,\bf 73.50
resnet,mart,0.99,pgd,53.37,48.75,64.01,53.37,48.75,\bf 64.01
resnet,mart,0.99,cw,47.26,40.18,54.22,47.26,40.18,\bf 54.22
resnet,mart,0.99,autopgd,,,,0.00,0.00,0.00
resnet,mart,0.99,autattack,,,,0.00,0.00,0.00
resnet,mart,0.999,nat,49.04,29.68,76.66,49.04,29.68,\bf 76.66
resnet,mart,0.999,fgsm,32.76,21.91,52.39,32.76,21.91,\bf 52.39
resnet,mart,0.999,pgd,29.2,21.22,46.15,29.20,21.22,\bf 46.15
resnet,mart,0.999,cw,28.49,20.54,38.33,28.49,20.54,\bf 38.33
resnet,mart,0.999,autopgd,,,,0.00,0.00,0.00
resnet,mart,0.999,autattack,,,,0.00,0.00,0.00
vgg,pgd,0.99,nat,87.54,62.24,90.92,87.54,62.24,\bf 90.92
vgg,pgd,0.99,fgsm,57.04,36.24,64.53,57.04,36.24,\bf 64.53
vgg,pgd,0.99,pgd,48.75,30.47,54.6,48.75,30.47,\bf 54.60
vgg,pgd,0.99,cw,41.95,26.79,48.43,41.95,26.79,\bf 48.43
vgg,pgd,0.99,autopgd,,,,0.00,0.00,0.00
vgg,pgd,0.99,autattack,,,,0.00,0.00,0.00
vgg,pgd,0.999,nat,36.91,19.59,83.1,36.91,19.59,\bf 83.10
vgg,pgd,0.999,fgsm,26.11,19.59,52.98,26.11,19.59,\bf 52.98
vgg,pgd,0.999,pgd,23.52,19.59,44.88,23.52,19.59,\bf 44.88
vgg,pgd,0.999,cw,22.38,19.59,38.81,22.38,19.59,\bf 38.81
vgg,pgd,0.999,autopgd,,,,0.00,0.00,0.00
vgg,pgd,0.999,autattack,,,,0.00,0.00,0.00
vgg,trades,0.99,nat,87.78,79.46,86.9,\bf 87.78,79.46,86.90
vgg,trades,0.99,fgsm,56.89,50.88,61.79,56.89,50.88,\bf 61.79
vgg,trades,0.99,pgd,48.66,41.44,54.29,48.66,41.44,\bf 54.29
vgg,trades,0.99,cw,41.51,34.23,47.17,41.51,34.23,\bf 47.17
vgg,trades,0.99,autopgd,,,,0.00,0.00,0.00
vgg,trades,0.99,autattack,,,,0.00,0.00,0.00
vgg,trades,0.999,nat,36.79,19.59,78.67,36.79,19.59,\bf 78.67
vgg,trades,0.999,fgsm,25.15,19.59,50.27,25.15,19.59,\bf 50.27
vgg,trades,0.999,pgd,22.16,19.59,44.15,22.16,19.59,\bf 44.15
vgg,trades,0.999,cw,23.81,19.59,38.44,23.81,19.59,\bf 38.44
vgg,trades,0.999,autopgd,,,,0.00,0.00,0.00
vgg,trades,0.999,autattack,,,,0.00,0.00,0.00
vgg,mart,0.99,nat,87.12,81.23,87.82,87.12,81.23,\bf 87.82
vgg,mart,0.99,fgsm,56.48,49.62,63.56,56.48,49.62,\bf 63.56
vgg,mart,0.99,pgd,48.31,41.3,56.27,48.31,41.30,\bf 56.27
vgg,mart,0.99,cw,41.37,32.02,47.03,41.37,32.02,\bf 47.03
vgg,mart,0.99,autopgd,,,,0.00,0.00,0.00
vgg,mart,0.99,autattack,,,,0.00,0.00,0.00
vgg,mart,0.999,nat,19.59,19.59,74.13,19.59,19.59,\bf 74.13
vgg,mart,0.999,fgsm,19.59,19.59,48.89,19.59,19.59,\bf 48.89
vgg,mart,0.999,pgd,19.59,19.59,44.17,19.59,19.59,\bf 44.17
vgg,mart,0.999,cw,19.59,19.59,35.24,19.59,19.59,\bf 35.24
vgg,mart,0.999,autopgd,,,,0.00,0.00,0.00
vgg,mart,0.999,autattack,,,,0.00,0.00,0.00


==> results/svhn_weight_errorbar.csv <==
arch,at,rate,acc,hydra0,hydra1,hydra2,hydra3,hydra4,hydraw,hydrastd,radmm0,radmm1,radmm2,radmm3,radmm4,radmmw,radmmstd,bcsp0,bcsp1,bcsp2,bcsp3,bcsp4,bcsp,bcspstd,harp0,harp1,harp2,harp3,harp4,harp,harpstd,hydrabf,radmmbf,bcspbf,harpbf,hydraHabf,radmmHabf,harpHybf,harpRabf
resnet,pgd,0.99,nat,87.91,89.07,89.09,88.92,88.58,88.714,0.49,84.63,84.42,82.29,86.33,84.05,84.344,1.44,88.69,87.43,88.93,87.68,89.22,88.39,0.79,89.86,90.79,91.02,90.02,91.81,90.7,0.79,88.71,84.34,88.39,\bf 90.70,88.71,84.34,\bf 90.70,\bf 90.70
resnet,pgd,0.99,fgsm,57.47,59.24,59.38,59.49,59.46,59.008,0.87,51.1,51.1,49.67,53.64,51.85,51.472,1.45,57.12,57.63,58.01,57.86,58.21,57.766,0.42,73.36,71.86,74.57,68.36,77.41,73.112,3.35,59.01,51.47,57.77,\bf 73.11,59.01,51.47,\bf 73.11,\bf 73.11
resnet,pgd,0.99,pgd,49.66,50.96,50.65,50.75,50.76,50.556,0.51,40.93,43.84,43.04,45.54,44.42,43.554,1.73,49.75,50.65,50.87,50.75,51.02,50.608,0.50,59.66,57.52,57.63,54.19,57.06,57.212,1.96,50.56,43.55,50.61,\bf 57.21,50.56,43.55,\bf 57.21,\bf 57.21
resnet,pgd,0.99,cw,44.41,45.78,45.67,45.86,45.95,45.534,0.64,36.96,38.49,38.05,39.52,38.86,38.376,0.96,44.89,44.35,45.12,45.08,45.63,45.014,0.46,52.87,52.08,51.94,49.15,50.81,51.37,1.44,45.53,38.38,45.01,\bf 51.37,45.53,38.38,\bf 51.37,\bf 51.37
resnet,pgd,0.99,autopgd,46.53,47.26,46.77,47.1,46.92,46.916,0.28,38.92,40.21,39.77,41.21,40.66,40.154,0.87,46.53,46.13,46.92,46.82,47.11,46.702,0.38,47.86,47.43,47.22,48.99,45.49,47.398,1.27,46.92,40.15,46.70,\bf 47.40,46.92,40.15,\bf 47.40,\bf 47.40
resnet,pgd,0.99,autoattack,41.96,42.69,42.33,42.54,42.49,42.402,0.28,34.32,35.47,35.31,36.37,35.9,35.474,0.77,42.53,42.36,42.67,42.44,43.01,42.602,0.26,42.74,42.46,41.84,44.53,38.76,42.066,2.10,42.40,35.47,\bf 42.60,42.07,\bf 42.40,35.47,42.07,\bf 42.07
resnet,pgd,0.999,nat,37.15,34.95,37.63,35.69,34.6,36.004,1.34,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,82.05,81,81.64,81.89,81.17,81.55,0.45,36.00,10.00,10.00,\bf 81.55,36.00,10.00,\bf 81.55,\bf 81.55
resnet,pgd,0.999,fgsm,22.23,21.76,22.91,22.02,21.09,22.002,0.66,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,48.88,49.15,49.82,50.27,49.42,49.508,0.55,22.00,10.00,10.00,\bf 49.51,22.00,10.00,\bf 49.51,\bf 49.51
resnet,pgd,0.999,pgd,19.6,19.78,20.19,19.56,19.34,19.694,0.32,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,42.45,42.01,42.37,42.69,42.39,42.382,0.24,19.69,10.00,10.00,\bf 42.38,19.69,10.00,\bf 42.38,\bf 42.38
resnet,pgd,0.999,cw,21.69,19.86,21.44,19.34,18.53,20.172,1.36,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,37.78,37.5,37.86,37.77,37.67,37.716,0.14,20.17,10.00,10.00,\bf 37.72,20.17,10.00,\bf 37.72,\bf 37.72
resnet,pgd,0.999,autopgd,18.76,18.7,18.62,18,18.31,18.478,0.32,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,38.53,38.87,38.94,38.82,38.85,38.802,0.16,18.48,10.00,10.00,\bf 38.80,18.48,10.00,\bf 38.80,\bf 38.80
resnet,pgd,0.999,autoattack,16.82,17.08,16.55,15.49,16.5,16.488,0.60,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,34.46,34.49,34.51,33.74,34.36,34.312,0.32,16.49,10.00,10.00,\bf 34.31,16.49,10.00,\bf 34.31,\bf 34.31
resnet,trades,0.99,nat,87.76,87.91,86.67,84.45,83.56,86.07,1.97,79.54,78.79,80.44,80.81,77.16,79.348,1.45,86.82,87.03,85.03,87.25,85.05,86.236,1.10,89.584,89.9734825029098,88.41,88.64,86.43,88.607496500582,1.38,86.07,79.35,86.24,\bf 88.61,86.07,79.35,\bf 88.61,\bf 88.61
resnet,trades,0.99,fgsm,58.39,57.47,55.79,55.74,55.89,56.656,1.21,48.91,47.01,49.31,46.71,44.99,47.386,1.76,0,0,0,0,0,0,0.00,79.654,80.71,76.55,85.43,72.73,79.0148,4.74,56.66,47.39,0.00,\bf 79.01,56.66,47.39,\bf 79.01,\bf 79.01
resnet,trades,0.99,pgd,50.26,49.66,48.49,48.54,48.55,49.1,0.81,42.51,40.83,42.47,39.47,39.33,40.922,1.55,50.75,50.72,50.12,51.96,49.76,50.662,0.84,58.21,57.93,59.25,58.47,55.16,57.804,1.56,49.10,40.92,50.66,\bf 57.80,49.10,40.92,\bf 57.80,\bf 57.80
resnet,trades,0.99,cw,45.08,44.41,43.22,43.1,43.83,43.928,0.83,37.22,35.17,36.75,33.38,34.02,35.308,1.67,45.62,45.54,45.07,46.13,44.25,45.322,0.71,50.674,51.37,51.83,52.02,48.39,50.8568,1.47,43.93,35.31,45.32,\bf 50.86,43.93,35.31,\bf 50.86,\bf 50.86
resnet,trades,0.99,autopgd,45.62,45.12,45.44,45.58,45.71,45.494,0.23,39.86,37.16,39.66,35.54,36.83,37.81,1.88,46.04,45.97,45.82,46.78,45.01,45.924,0.63,43.12,46.11,44.37,41.66,43.64,43.64,1.64,45.49,37.81,\bf 45.92,43.64,\bf 45.49,37.81,43.64,\bf 43.64
resnet,trades,0.99,autoattack,40.67,40.12,40.73,40.67,41.21,40.68,0.39,34.53,32.69,34.39,31.1,32.06,32.954,1.49,43.54,43.17,42.86,44.34,42.08,43.198,0.83,37.11,39.01,36.57,32.43,36.98,36.42,2.42,40.68,32.95,\bf 43.20,36.42,\bf 40.68,32.95,36.42,\bf 36.42
resnet,trades,0.999,nat,30.05,32.05,32.8,23.49,30.67,29.812,3.70,10,10,10,18.42,10,11.684,3.77,23.13,29.87,28.25,10,10,20.25,9.68,73.12,72.84,74.76,73.79,72.16,73.334,0.99,29.81,11.68,20.25,\bf 73.33,29.81,11.68,\bf 73.33,\bf 73.33
resnet,trades,0.999,fgsm,19.4,18.47,14.51,15.68,18.25,17.262,2.07,10,10,10,13.27,10,10.654,1.46,15.62,26.53,22.76,10,10,16.982,7.48,44.26,43.31,44.13,44.99,43.01,43.94,0.79,17.26,10.65,16.98,\bf 43.94,17.26,10.65,\bf 43.94,\bf 43.94
resnet,trades,0.999,pgd,17.9,16.76,9.85,14.64,16.7,15.17,3.20,10,10,10,12.77,10,10.554,1.24,13.47,24.12,20.42,10,10,15.602,6.39,37.43,37.46,37.68,37.13,37.43,37.426,0.20,15.17,10.55,15.60,\bf 37.43,15.17,10.55,\bf 37.43,\bf 37.43
resnet,trades,0.999,cw,16.55,14.71,11.06,13.65,14.38,14.07,1.99,10,10,10,12.12,10,10.424,0.95,11.58,22.35,17.84,10,10,14.354,5.52,32.86,32.71,32.71,32.86,32.56,32.74,0.13,14.07,10.42,14.35,\bf 32.74,14.07,10.42,\bf 32.74,\bf 32.74
resnet,trades,0.999,autopgd,18.23,15.72,8.27,13.97,15.68,14.374,3.74,10,10,10,12.47,10,10.494,1.10,13.75,24.57,19.52,10,10,15.568,6.36,35.02,34.87,34.8,34.48,35.08,34.85,0.24,14.37,10.49,15.57,\bf 34.85,14.37,10.49,\bf 34.85,\bf 34.85
resnet,trades,0.999,autoattack,15.12,13.68,7.82,12.35,13.65,12.524,2.81,10,10,10,11.76,10,10.352,0.79,10.64,20.44,15.26,10,10,13.268,4.57,30.95,30.73,30.54,30.32,31.01,30.71,0.29,12.52,10.35,13.27,\bf 30.71,12.52,10.35,\bf 30.71,\bf 30.71
resnet,mart,0.99,nat,88.43,85.96,84.87,87.13,84.41,86.16,1.65,85.72,85.92,83.93,85.7,85.66,85.386,0.82,87.54,86.52,88.01,87.48,86.32,87.174,0.72,88.804,87.73,87.86,89.7,87.35,88.2888,0.95,86.16,85.39,87.17,\bf 88.29,86.16,85.39,\bf 88.29,\bf 88.29
resnet,mart,0.99,fgsm,58.68,58.76,56.43,58.85,56.6,57.864,1.23,53.81,53.17,53.2,51.99,55.72,53.578,1.37,0,0,0,0,0,0,0.00,69.054,69.64,64.69,68.96,65.96,67.6608,2.19,57.86,53.58,0.00,\bf 67.66,57.86,53.58,\bf 67.66,\bf 67.66
resnet,mart,0.99,pgd,50.29,51.87,50.26,51.67,50.27,50.872,0.82,45.29,44.55,44.89,43.67,42.24,44.128,1.21,51.76,50.64,52.12,51.25,50.29,51.212,0.76,60.912,58.71,55.13,56.36,55.12,57.2464,2.52,50.87,44.13,51.21,\bf 57.25,50.87,44.13,\bf 57.25,\bf 57.25
resnet,mart,0.99,cw,44.79,43.27,43,43.32,42.85,43.446,0.78,37.46,37.16,37.46,35.91,34.53,36.504,1.28,45.85,44.73,46.14,45.72,45.03,45.494,0.59,51.296,48.75,47.42,48.35,48.02,48.7672,1.50,43.45,36.50,45.49,\bf 48.77,43.45,36.50,\bf 48.77,\bf 48.77
resnet,mart,0.99,autopgd,48.68,48.12,47.32,48.12,47.14,47.876,0.64,40.82,40.6,41.3,39.49,38.42,40.126,1.16,47.47,46.61,47.86,47.32,46.92,47.236,0.49,52.592,47.97,50.57,51.27,50.36,50.5524,1.69,47.88,40.13,47.24,\bf 50.55,47.88,40.13,\bf 50.55,\bf 50.55
resnet,mart,0.99,autoattack,40.72,39.77,40.01,40.22,39.68,40.08,0.42,35.02,34.93,35.49,33.86,32.15,34.29,1.34,41.51,40.62,41.97,41.34,40.87,41.262,0.53,43.38,36.7571197859316,42.94,43.12,43.29,41.8974239571863,2.88,40.08,34.29,41.26,\bf 41.90,40.08,34.29,\bf 41.90,\bf 41.90
resnet,mart,0.999,nat,36.26,33.42,32.29,41.99,32.65,35.322,4.04,30.36,27.97,10,26.74,30.81,25.176,8.65,10,10,10,10,10,10,0.00,72.76,73.81,74.72,76.75,76.91,74.99,1.82,35.32,25.18,10.00,\bf 74.99,35.32,25.18,\bf 74.99,\bf 74.99
resnet,mart,0.999,fgsm,22.47,21.46,20.35,26,20.75,22.206,2.27,18.09,15.83,10,14.48,17.67,15.214,3.26,10,10,10,10,10,10,0.00,46.08,46.21,46.68,47.96,48.14,47.014,0.97,22.21,15.21,10.00,\bf 47.01,22.21,15.21,\bf 47.01,\bf 47.01
resnet,mart,0.999,pgd,20.08,19.37,18.3,23.15,18.77,19.934,1.92,16.98,15.01,10,13.57,16.45,14.402,2.80,10,10,10,10,10,10,0.00,40.34,40.6,40.95,41.87,42.03,41.158,0.76,19.93,14.40,10.00,\bf 41.16,19.93,14.40,\bf 41.16,\bf 41.16
resnet,mart,0.999,cw,20.23,19.68,20.09,23.68,21.08,20.952,1.61,15.67,13.64,10,12.17,15.01,13.298,2.28,10,10,10,10,10,10,0.00,33.65,33.97,34.98,34.76,34.95,34.462,0.61,20.95,13.30,10.00,\bf 34.46,20.95,13.30,\bf 34.46,\bf 34.46
resnet,mart,0.999,autopgd,18.92,18.35,17.32,21.59,17.14,18.664,1.79,15.23,13.78,10,13.03,15.52,13.512,2.21,10,10,10,10,10,10,0.00,37.24,38.05,38.27,38.85,38.94,38.27,0.69,18.66,13.51,10.00,\bf 38.27,18.66,13.51,\bf 38.27,\bf 38.27
resnet,mart,0.999,autoattack,15.48,15.55,15.31,18.13,14.5,15.794,1.37,12.65,11.51,10,10.81,12.54,11.502,1.13,10,10,10,10,10,10,0.00,31.79,31.66,32.43,31.84,31.86,31.916,0.30,15.79,11.50,10.00,\bf 31.92,15.79,11.50,\bf 31.92,\bf 31.92
vgg,pgd,0.99,nat,85.68,86.12,84.9,85.86,85.53,85.618,0.46,75.8,78.45,77.38,72.86,77.17,76.332,2.16,84.43,85.53,84.64,84.07,84.92,84.718,0.55,89.4309493912996,88.9426680053768,87.7994291234258,89.6140331948752,89.070045448009,88.9714250325973,0.71,85.62,76.33,84.72,\bf 88.97,85.62,76.33,\bf 88.97,\bf 88.97
vgg,pgd,0.99,fgsm,52.86,53.12,52.03,53.64,52.55,52.84,0.60,43.22,45.27,44.35,43.53,42.82,43.838,0.98,0,0,0,0,0,0,0.00,60.5138166543529,59.39800578025,60.0059786387675,59.6753281712891,58.8846335321392,59.6955525553597,0.61,52.84,43.84,0.00,\bf 59.70,52.84,43.84,\bf 59.70,\bf 59.70
vgg,pgd,0.99,pgd,45.22,45.59,44.61,46.06,45.05,45.306,0.55,36.48,37.99,36.67,36.12,38.16,37.084,0.93,46.25,47.34,46.37,46.02,46.76,46.548,0.52,50.1769143097831,50.4224049973686,50.7825488660148,49.876470570859,50.996941268356,50.4510560024763,0.45,45.31,37.08,46.55,\bf 50.45,45.31,37.08,\bf 50.45,\bf 50.45
vgg,pgd,0.99,cw,39.29,39.66,38.76,40.29,39.12,39.424,0.58,31.15,31.84,30.52,29.45,31.06,30.804,0.89,41.37,42.26,41.57,41.26,42.03,41.698,0.43,44.7785572285794,45.4048221860534,46.0260146232141,45.8200531902435,45.6695441308826,45.5397982717946,0.48,39.42,30.80,41.70,\bf 45.54,39.42,30.80,\bf 45.54,\bf 45.54
vgg,pgd,0.99,autopgd,41.46,41.28,40.63,41.82,40.77,41.192,0.49,34.12,33.83,33.46,31.76,32.93,33.22,0.93,42.99,44.42,43.74,43.41,43.97,43.706,0.54,45.9177096316454,46.1913204898755,47.7485941629429,46.31716374188,46.7652113778458,46.5879998808379,0.72,41.19,33.22,43.71,\bf 46.59,41.19,33.22,\bf 46.59,\bf 46.59
vgg,pgd,0.99,autoattack,36.23,36.27,35.72,37,35.98,36.24,0.48,26.65,28.02,27.87,25.76,28.63,27.386,1.16,38.62,40.31,39.25,40.18,39.75,39.622,0.70,42.7657029497062,40.803079462553,42.7867807217015,42.5026673247632,42.9200001703019,42.3556461258052,0.88,36.24,27.39,39.62,\bf 42.36,36.24,27.39,\bf 42.36,\bf 42.36
vgg,pgd,0.999,nat,23.87,16.39,22.59,22.36,23.76,21.794,3.10,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,81.1,80.17,79.23,79.86,80.29,80.29,0.68,21.79,10.00,10.00,\bf 80.29,21.79,10.00,\bf 80.29,\bf 80.29
vgg,pgd,0.999,fgsm,15.55,12.84,15.48,14.58,15.44,14.778,1.15,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,47.98,46.88,46.64,47.16,47.73,47.73,0.56,14.78,10.00,10.00,\bf 47.73,14.78,10.00,\bf 47.73,\bf 47.73
vgg,pgd,0.999,pgd,13.91,13.48,14.07,13.28,14,13.748,0.35,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,39.24,39.84,39.79,40.29,40.85,40.85,0.60,13.75,10.00,10.00,\bf 40.85,13.75,10.00,\bf 40.85,\bf 40.85
vgg,pgd,0.999,cw,13.3,14.63,14.14,14.08,13.61,13.952,0.51,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,35.31,34.62,34.28,35.07,35.66,35.66,0.55,13.95,10.00,10.00,\bf 35.66,13.95,10.00,\bf 35.66,\bf 35.66
vgg,pgd,0.999,autopgd,12.86,11.25,13.42,12.36,12.98,12.574,0.83,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,36.28,36.05,36.18,36.49,37.17,37.17,0.44,12.57,10.00,10.00,\bf 37.17,12.57,10.00,\bf 37.17,\bf 37.17
vgg,pgd,0.999,autoattack,12.01,11.06,12.7,11.97,12.19,11.986,0.59,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,31.96,31.62,30.99,31.82,32.57,32.47,0.57,11.99,10.00,10.00,\bf 32.47,11.99,10.00,\bf 32.47,\bf 32.47
vgg,trades,0.99,nat,86.19,81.03,81.76,79.15,81.21,81.868,2.61,75.36,74.44,71.19,76.61,72.89,74.098,2.12,85.29,83.93,83.25,84.02,84.17,84.132,0.74,83.8346826939817,84.42,84.69,86.28,84.22,84.6889365387964,0.94,81.87,74.10,84.13,\bf 84.69,81.87,74.10,\bf 84.69,\bf 84.69
vgg,trades,0.99,fgsm,52.91,50.04,50.87,49.49,50.23,50.708,1.33,44.61,44.26,41.77,45.65,44.57,44.172,1.44,54.62,54.13,55.67,55.34,53.87,54.726,0.77,57.2852866528416,57.21,57.83,59.08,59.37,58.1550573305683,1.01,50.71,44.17,54.73,\bf 58.16,50.71,44.17,\bf 58.16,\bf 58.16
vgg,trades,0.99,pgd,45.59,43.57,43.69,43.37,43.4,43.924,0.94,35.37,34.74,34.44,36.03,36.25,35.366,0.79,47.57,47.26,48.82,48.45,46.83,47.786,0.83,50.426688657636,49.5493586956796,49.99,50.72,49.85,50.1072094706631,0.47,43.92,35.37,47.79,\bf 50.11,43.92,35.37,\bf 50.11,\bf 50.11
vgg,trades,0.99,cw,39.16,37.79,37.43,37.47,37.83,37.936,0.71,29.38,29.02,28.9,30.09,30.78,29.634,0.79,42.35,42.67,43.89,43.7,41.92,42.906,0.86,43.9215625515152,43.3405521885089,43.84,44.54,43.62,43.8524229480048,0.45,37.94,29.63,42.91,\bf 43.85,37.94,29.63,\bf 43.85,\bf 43.85
vgg,trades,0.99,autopgd,41.86,40.16,39.75,40.19,39.66,40.324,0.89,31.02,30.85,31.18,32.1,32.11,31.452,0.61,44.51,44.32,45.86,45.6,43.87,44.832,0.86,45.83,45.88,46.34,47.2,46.38,46.326,0.55,40.32,31.45,44.83,\bf 46.33,40.32,31.45,\bf 46.33,\bf 46.33
vgg,trades,0.99,autoattack,37.23,35.25,34.7,35.15,34.96,35.458,1.01,27.34,26.27,27.16,27.4,26.85,27.004,0.46,40.22,40.13,41.58,41.25,40.03,40.642,0.72,40.7632561881583,40.77,41.11,41.89,42.0702479767263,41.3207008329769,0.62,35.46,27.00,40.64,\bf 41.32,35.46,27.00,\bf 41.32,\bf 41.32
vgg,trades,0.999,nat,23.15,17.57,11.36,10,11.26,14.668,5.58,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,74.76,75.07,76.96,76.14,75.97,75.78,0.88,14.67,10.00,10.00,\bf 75.78,14.67,10.00,\bf 75.78,\bf 75.78
vgg,trades,0.999,fgsm,14.4,13.15,10.06,10,10.04,11.53,2.10,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,44.42,44.02,45.03,44.58,43.9,44.39,0.45,11.53,10.00,10.00,\bf 44.39,11.53,10.00,\bf 44.39,\bf 44.39
vgg,trades,0.999,pgd,12.56,12.23,10,10,9.93,10.944,1.33,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,38.01,38.17,38.18,38.22,37.26,37.968,0.40,10.94,10.00,10.00,\bf 37.97,10.94,10.00,\bf 37.97,\bf 37.97
vgg,trades,0.999,cw,13.63,13.18,10.04,10,10.02,11.374,1.86,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,32.35,32.82,32.62,32.57,32.43,32.558,0.18,11.37,10.00,10.00,\bf 32.56,11.37,10.00,\bf 32.56,\bf 32.56
vgg,trades,0.999,autopgd,11.25,10.09,9.97,10,9.84,10.23,0.58,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,34.97,35.28,34.87,35.06,34.22,34.88,0.40,10.23,10.00,10.00,\bf 34.88,10.23,10.00,\bf 34.88,\bf 34.88
vgg,trades,0.999,autoattack,10.82,9.91,9.92,10,9.68,10.066,0.44,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,30.88,30.91,30.34,30.82,30.01,30.592,0.40,10.07,10.00,10.00,\bf 30.59,10.07,10.00,\bf 30.59,\bf 30.59
vgg,mart,0.99,nat,85.35,81.03,81.92,81.37,77.86,81.506,2.67,78.12,81.03,80.22,81.78,80.09,80.248,1.37,83.25,81.47,84.21,82.51,83.45,82.978,1.04,84.6052668612244,84.4305651208302,83.4320994806183,84.2882342448934,83.6718010907328,84.0855933596598,0.51,81.51,80.25,82.98,\bf 84.09,81.51,80.25,\bf 84.09,\bf 84.09
vgg,mart,0.99,fgsm,52.4,51.25,53.22,52.12,51.09,52.016,0.87,44.59,56.03,47.84,54.64,46.43,49.906,5.11,0,0,0,0,0,0,0.00,58.625656329799,56.2434433295699,55.0370322476293,56.376498898522,57.1209024670835,56.6807066545208,1.32,52.02,49.91,0.00,\bf 56.68,52.02,49.91,\bf 56.68,\bf 56.68
vgg,mart,0.99,pgd,44.96,45.27,46.85,46.83,46.1,46.002,0.87,36.97,40.95,37.45,41.65,38.33,39.07,2.11,47.03,45.54,47.45,46.32,46.88,46.644,0.74,51.0406375586735,49.1592490104322,49.1107786624295,50.4741023470519,49.8849382750166,49.9339411707207,0.84,46.00,39.07,46.64,\bf 49.93,46.00,39.07,\bf 49.93,\bf 49.93
vgg,mart,0.99,cw,38.96,37.16,37.73,37.03,36.77,37.53,0.87,28.89,33.86,29.8,33,29.79,31.068,2.21,40.37,38.62,40.76,39.74,40.02,39.902,0.81,42.7240495050828,41.510076097838,42.5998409325399,43.3186603298766,43.3252702811512,42.6955794292977,0.74,37.53,31.07,39.90,\bf 42.70,37.53,31.07,\bf 42.70,\bf 42.70
vgg,mart,0.99,autopgd,39.65,38.46,37.74,39.78,38.77,38.88,0.85,30.76,34.1,32.4,34.74,34.22,33.244,1.64,42.08,40.53,41.95,41.14,40.43,41.226,0.77,44.750685761776,42.9987282213171,44.0375599527715,43.4230596769502,43.4599037198859,43.7339874665401,0.68,38.88,33.24,41.23,\bf 43.73,38.88,33.24,\bf 43.73,\bf 43.73
vgg,mart,0.99,autoattack,31.87,32.51,30.4,31.49,30.3,31.314,0.95,24.86,27.48,26.58,27.02,27.52,26.692,1.09,34.42,32.36,33.52,32.64,32.05,32.998,0.97,37.8322616396739,37.5430640301198,38.810936601497,36.8008301500176,35.9794697985521,37.3933124439721,1.07,31.31,26.69,33.00,\bf 37.39,31.31,26.69,\bf 37.39,\bf 37.39
vgg,mart,0.999,nat,10,19.51,18.3,18.8,18.48,17.018,3.95,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,69.32,69.53,70.82,71.82,71.17,70.532,1.07,17.02,10.00,10.00,\bf 70.53,17.02,10.00,\bf 70.53,\bf 70.53
vgg,mart,0.999,fgsm,10,14.11,13.86,13.42,15.89,13.456,2.15,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,40.57,43.364,42.35,43.42,42.68,42.4768,1.16,13.46,10.00,10.00,\bf 42.48,13.46,10.00,\bf 42.48,\bf 42.48
vgg,mart,0.999,pgd,10,13.44,13.01,13.71,16.22,13.276,2.22,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,36.26,37.91,37.36,38.18,38.07,37.556,0.79,13.28,10.00,10.00,\bf 37.56,13.28,10.00,\bf 37.56,\bf 37.56
vgg,mart,0.999,cw,10,12.57,13.52,13.35,16.07,13.102,2.18,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,30.04,31.27,30.83,30.84,32.11,31.018,0.75,13.10,10.00,10.00,\bf 31.02,13.10,10.00,\bf 31.02,\bf 31.02
vgg,mart,0.999,autopgd,10,11.11,10.42,10.44,14.46,11.286,1.82,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,32.11,32.44,33.5,33.7,35.36,33.422,1.28,11.29,10.00,10.00,\bf 33.42,11.29,10.00,\bf 33.42,\bf 33.42
vgg,mart,0.999,autoattack,10,10.8,10.34,10.5,14.03,11.134,1.64,10,10,10,10,10,10,0.00,10,10,10,10,10,10,0.00,26.99,25.47,27.45,27.82,28.17,27.18,1.05,11.13,10.00,10.00,\bf 27.18,11.13,10.00,\bf 27.18,\bf 27.18


==> results/svhn_weight_errorbar_acc.csv <==
arch,at,rate,acc,hydra0,hydra1,hydra2,hydra3,hydra4,hydraw,hydrastd,radmm0,radmm1,radmm2,radmm3,radmm4,radmmw,radmmstd,harp0,harp1,harp2,harp3,harp4,harp,harpstd,hydrabf,radmmbf,harpbf,hydraHabf,radmmHabf,harpHybf,harpRabf
resnet,pgd,0.99,nat,89.04,90.27,90.24,90.1,89.77,89.884,0.51,84.83,86.29,84.52,88.03,85.89,85.912,1.39,90.9,91.62,91.94,91.01,92.46,91.586,0.65,89.88,85.91,\bf 91.59,89.88,85.91,\bf 91.59,\bf 91.59
resnet,pgd,0.99,fgsm,60.68,62.66,62.76,63.04,62.77,62.382,0.96,55.31,54.68,54.1,57.31,56.02,55.484,1.25,76.36,74.07,76.95,69.24,79.27,75.178,3.80,62.38,55.48,\bf 75.18,62.38,55.48,\bf 75.18,\bf 75.18
resnet,pgd,0.99,pgd,52.48,53.86,53.61,53.91,53.79,53.53,0.60,47.74,46.48,46.87,48.38,47.96,47.486,0.79,61.66,59.82,60.42,56.96,59.18,59.608,1.74,53.53,47.49,\bf 59.61,53.53,47.49,\bf 59.61,\bf 59.61
resnet,pgd,0.99,cw,46.5,48.08,47.97,48.43,48.26,47.848,0.77,39.56,40.22,40.94,41.35,41.61,40.736,0.84,54.87,54.16,54.57,51.54,52.42,53.512,1.45,47.85,40.74,\bf 53.51,47.85,40.74,\bf 53.51,\bf 53.51
resnet,pgd,0.99,autopgd,47.56,49.86,49.39,49.94,49.65,49.28,0.98,41.96,42.39,43.14,43.54,43.76,42.958,0.76,49.86,49.17,49.51,51.52,48.43,49.698,1.15,49.28,42.96,\bf 49.70,49.28,42.96,\bf 49.70,\bf 49.70
resnet,pgd,0.99,autoattack,43.23,44.84,44.49,44.99,44.77,44.464,0.71,36.58,37.12,38.13,38.08,38.46,37.674,0.79,43.74,43.55,43.5,46.65,41.37,43.762,1.88,\bf 44.46,37.67,43.76,\bf 44.46,37.67,43.76,\bf 43.76
resnet,pgd,0.999,nat,48.13,47.03,48.9,46.9,46.46,47.484,1.00,19.59,19.59,19.59,31.85,19.59,22.042,5.48,84.05,83.39,83.99,84.2,83.7,83.866,0.32,47.48,22.04,\bf 83.87,47.48,22.04,\bf 83.87,\bf 83.87
resnet,pgd,0.999,fgsm,31.27,32.24,31.79,30.77,31.8,31.574,0.57,19.59,19.59,19.59,24.37,19.59,20.546,2.14,53.88,54.01,54.5,54.8,54.41,54.32,0.37,31.57,20.55,\bf 54.32,31.57,20.55,\bf 54.32,\bf 54.32
resnet,pgd,0.999,pgd,27.62,29.34,27.85,27.14,29.36,28.262,1.03,19.59,19.59,19.59,23.59,19.59,20.39,1.79,46.45,46.37,46.46,46.52,46.75,46.51,0.14,28.26,20.39,\bf 46.51,28.26,20.39,\bf 46.51,\bf 46.51
resnet,pgd,0.999,cw,21.69,28.69,29.96,27.04,27.7,27.016,3.17,19.59,19.59,19.59,22.45,19.59,20.162,1.28,40.78,40.85,40.92,40.76,41.03,40.868,0.11,27.02,20.16,\bf 40.87,27.02,20.16,\bf 40.87,\bf 40.87
resnet,pgd,0.999,autopgd,21.01,27.7,25.34,24.67,27.9,25.324,2.80,19.59,19.59,19.59,23.09,19.59,20.29,1.57,42.53,42.71,42.41,42.39,42.59,42.526,0.13,25.32,20.29,\bf 42.53,25.32,20.29,\bf 42.53,\bf 42.53
resnet,pgd,0.999,autoattack,19.53,25.17,22.04,20.81,25.43,22.596,2.62,19.59,19.59,19.59,21.9,19.59,20.052,1.03,37.46,37.49,37.25,36.74,37.32,37.252,0.30,22.60,20.05,\bf 37.25,22.60,20.05,\bf 37.25,\bf 37.25
resnet,trades,0.99,nat,88.9,92.47,86.96,86.83,85.85,88.202,2.63,82.21,82.09,83.71,84.22,80.7,82.586,1.40,91.07,90.59,89.8,90.07,88.26,89.958,1.07,88.20,82.59,\bf 89.96,88.20,82.59,\bf 89.96,\bf 89.96
resnet,trades,0.99,fgsm,61.4,53.28,60.5,60.65,60.57,59.28,3.37,52.43,52.29,54.84,52.37,51.07,52.6,1.37,84.65,82.85,79.16,87.3,76.02,81.996,4.46,59.28,52.60,\bf 82.00,59.28,52.60,\bf 82.00,\bf 82.00
resnet,trades,0.99,pgd,52.86,35.52,53.14,53.46,53.37,49.67,7.91,45.19,45.86,47.76,44.72,45.11,45.728,1.21,61.66,61.16,62.72,61.77,59.41,61.344,1.22,49.67,45.73,\bf 61.34,49.67,45.73,\bf 61.34,\bf 61.34
resnet,trades,0.99,cw,46.98,40.3,47.16,47.33,48.2,45.994,3.22,39.22,39.28,41.18,37.56,38.93,39.234,1.29,54.62,54.5,55.12,55.1,52.4,54.348,1.12,45.99,39.23,\bf 54.35,45.99,39.23,\bf 54.35,\bf 54.35
resnet,trades,0.99,autopgd,50.18,39.78,50.16,50.48,50.5,48.22,4.72,41.53,41.88,44.8,40.35,42.43,42.198,1.64,47.52,48.97,47.29,44.22,47.2,47.04,1.73,\bf 48.22,42.20,47.04,\bf 48.22,42.20,47.04,\bf 47.04
resnet,trades,0.99,autoattack,44.62,32.97,44.56,44.81,45.52,42.496,5.34,36.32,36.57,38.62,34.91,36.72,36.628,1.33,40.76,41.11,38.44,34.07,39.61,38.798,2.84,\bf 42.50,36.63,38.80,\bf 42.50,36.63,38.80,\bf 38.80
resnet,trades,0.999,nat,42.37,44.73,45,37.14,43.88,42.624,3.23,19.59,19.59,19.59,31.85,19.59,22.042,5.48,78.07,77.08,78.71,77.45,76.65,77.592,0.81,42.62,22.04,\bf 77.59,42.62,22.04,\bf 77.59,\bf 77.59
resnet,trades,0.999,fgsm,29.84,29.41,24.14,27.2,29.72,28.062,2.44,19.59,19.59,19.59,24.37,19.59,20.546,2.14,50.38,49.65,50.25,51.53,49.8,50.322,0.74,28.06,20.55,\bf 50.32,28.06,20.55,\bf 50.32,\bf 50.32
resnet,trades,0.999,pgd,27.57,27.15,17.05,25.59,27.62,24.996,4.52,19.59,19.59,19.59,23.59,19.59,20.39,1.79,44.16,43.73,43.62,43.52,44.1,43.826,0.29,25.00,20.39,\bf 43.83,25.00,20.39,\bf 43.83,\bf 43.83
resnet,trades,0.999,cw,25.74,24.15,17.62,23.48,24.01,23,3.12,19.59,19.59,19.59,22.45,19.59,20.162,1.28,38.62,38.1,37.82,38.64,38.5,38.336,0.36,23.00,20.16,\bf 38.34,23.00,20.16,\bf 38.34,\bf 38.34
resnet,trades,0.999,autopgd,26.12,25.75,14.48,24.52,26.21,23.416,5.04,19.59,19.59,19.59,23.09,19.59,20.29,1.57,41.23,40.78,40.37,40.66,41.57,40.922,0.48,23.42,20.29,\bf 40.92,23.42,20.29,\bf 40.92,\bf 40.92
resnet,trades,0.999,autoattack,22.53,22.7,13.7,21.83,22.88,20.728,3.95,19.59,19.59,19.59,21.9,19.59,20.052,1.03,35.86,35.51,35.07,35.76,36.16,35.672,0.41,20.73,20.05,\bf 35.67,20.73,20.05,\bf 35.67,\bf 35.67
resnet,mart,0.99,nat,89.68,88.03,87.07,88.89,86.71,88.076,1.24,87.44,87.55,86.11,87.52,88.12,87.348,0.74,90.72,89.43,89.62,91.03,89.04,89.968,0.86,88.08,87.35,\bf 89.97,88.08,87.35,\bf 89.97,\bf 89.97
resnet,mart,0.99,fgsm,62.22,63.61,61.13,62.82,61.77,62.31,0.95,57.61,56.37,57.38,55.54,53.82,56.144,1.54,73.5,73.46,69.12,72.43,70,71.702,2.03,62.31,56.14,\bf 71.70,62.31,56.14,\bf 71.70,\bf 71.70
resnet,mart,0.99,pgd,53.37,51.87,54.51,55.07,55.03,53.97,1.36,48.75,47.13,48.93,46.73,45.13,47.334,1.57,64.01,62.64,59.42,59.72,59.3,61.018,2.17,53.97,47.33,\bf 61.02,53.97,47.33,\bf 61.02,\bf 61.02
resnet,mart,0.99,cw,47.26,46.41,46.1,45.54,46.54,46.37,0.63,40.18,38.78,40.73,38.16,38.02,39.174,1.22,54.22,51.84,50.9,50.86,51.7,51.904,1.37,46.37,39.17,\bf 51.90,46.37,39.17,\bf 51.90,\bf 51.90
resnet,mart,0.99,autopgd,52.13,51.84,51.08,50.99,51.53,51.514,0.49,44.82,42.75,45.05,42.26,41.52,43.28,1.58,56.23,51.17,54.37,54.07,54.22,54.012,1.81,51.51,43.28,\bf 54.01,51.51,43.28,\bf 54.01,\bf 54.01
resnet,mart,0.99,autoattack,42.65,42.39,42.55,41.95,42.76,42.46,0.32,38.23,36.36,38.58,35.99,34.87,36.806,1.56,45.76,38.15,45.64,44.97,46.33,44.17,3.40,42.46,36.81,\bf 44.17,42.46,36.81,\bf 44.17,\bf 44.17
resnet,mart,0.999,nat,49.04,45.85,43.83,52.8,44.34,47.172,3.75,29.68,40.06,19.59,38.64,43.32,34.258,9.63,76.66,77.79,78.7,80.25,80.46,78.772,1.62,47.17,34.26,\bf 78.77,47.17,34.26,\bf 78.77,\bf 78.77
resnet,mart,0.999,fgsm,32.76,32.28,30.9,36.05,30.68,32.534,2.16,21.91,24.65,19.59,23.23,26.93,23.262,2.77,52.39,52.59,53.09,53.75,53.96,53.156,0.69,32.53,23.26,\bf 53.16,32.53,23.26,\bf 53.16,\bf 53.16
resnet,mart,0.999,pgd,29.2,29.16,27.7,32.11,27.75,29.184,1.79,21.22,23.48,19.59,21.85,25.09,22.246,2.11,46.15,46.52,46.96,46.94,47.24,46.762,0.43,29.18,22.25,\bf 46.76,29.18,22.25,\bf 46.76,\bf 46.76
resnet,mart,0.999,cw,28.49,28.12,28.56,31.06,32.03,29.652,1.77,20.54,20.93,19.59,19.58,22.44,20.616,1.18,38.33,38.54,39.72,38.74,39.06,38.878,0.54,29.65,20.62,\bf 38.88,29.65,20.62,\bf 38.88,\bf 38.88
resnet,mart,0.999,autopgd,27.75,27.56,26.17,29.9,25.54,27.384,1.69,21.32,21.58,19.59,21.03,23.74,21.452,1.49,43.05,43.22,43.84,43.37,43.48,43.392,0.30,27.38,21.45,\bf 43.39,27.38,21.45,\bf 43.39,\bf 43.39
resnet,mart,0.999,autoattack,23.67,23.24,23.49,25.05,21.41,23.372,1.30,18.25,18.08,19.59,17.75,19.32,18.598,0.81,34.96,34.87,35.93,35,35.38,35.228,0.44,23.37,18.60,\bf 35.23,23.37,18.60,\bf 35.23,\bf 35.23
vgg,pgd,0.99,nat,87.54,87.81,86.79,87.58,87.36,87.416,0.38,62.24,81.39,80.38,75.86,80.17,76.008,7.98,90.92,89.93,90.42,90.91,90.65,90.566,0.41,87.42,76.01,\bf 90.57,87.42,76.01,\bf 90.57,\bf 90.57
vgg,pgd,0.99,fgsm,57.04,57.29,56.42,57.83,56.94,57.104,0.51,36.24,50.15,49.35,48.53,47.82,46.418,5.76,64.53,63.43,63.96,63.99,64.12,64.006,0.39,57.10,46.42,\bf 64.01,57.10,46.42,\bf 64.01,\bf 64.01
vgg,pgd,0.99,pgd,48.75,49.15,48.52,49.78,48.87,49.014,0.48,30.47,41.89,40.67,40.12,40.16,38.662,4.63,54.6,53.31,54.49,54.31,54.49,54.24,0.53,49.01,38.66,\bf 54.24,49.01,38.66,\bf 54.24,\bf 54.24
vgg,pgd,0.99,cw,41.95,42.27,41.82,43.17,42,42.242,0.54,26.79,34.37,33.52,32.45,34.06,32.238,3.13,48.43,47.38,48.38,48.54,48.33,48.212,0.47,42.24,32.24,\bf 48.21,42.24,32.24,\bf 48.21,\bf 48.21
vgg,pgd,0.99,autopgd,44.15,44.3,44.02,44.97,44.11,44.31,0.38,28.52,36.99,36.46,34.76,35.93,34.532,3.46,49.95,49.62,49.92,49.75,49.88,49.824,0.14,44.31,34.53,\bf 49.82,44.31,34.53,\bf 49.82,\bf 49.82
vgg,pgd,0.99,autoattack,38.41,38.67,38.57,39.59,38.63,38.774,0.47,24.33,30.26,29.87,27.76,30.63,28.57,2.62,44.96,43.96,44.99,44.88,44.71,44.7,0.43,38.77,28.57,\bf 44.70,38.77,28.57,\bf 44.70,\bf 44.70
vgg,pgd,0.999,nat,36.91,24.47,36.75,31.73,36.79,33.33,5.42,19.59,19.59,19.59,19.59,19.59,19.59,0.00,83.1,82.65,81.86,82.5,82.69,82.56,0.45,33.33,19.59,\bf 82.56,33.33,19.59,\bf 82.56,\bf 82.56
vgg,pgd,0.999,fgsm,26.11,21.01,27.07,23.59,26.06,24.768,2.46,19.59,19.59,19.59,19.59,19.59,19.59,0.00,52.98,51.82,51.53,52.11,52.5,52.188,0.57,24.77,19.59,\bf 52.19,24.77,19.59,\bf 52.19,\bf 52.19
vgg,pgd,0.999,pgd,23.52,20.86,24.85,21.6,23.7,22.906,1.63,19.59,19.59,19.59,19.59,19.59,19.59,0.00,44.88,44.23,44.03,44.5,44.91,44.51,0.39,22.91,19.59,\bf 44.51,22.91,19.59,\bf 44.51,\bf 44.51
vgg,pgd,0.999,cw,22.38,23.07,24.46,23.42,23.02,23.27,0.76,19.59,19.59,19.59,19.59,19.59,19.59,0.00,38.81,38.09,37.81,38.19,38.69,38.318,0.42,23.27,19.59,\bf 38.32,23.27,19.59,\bf 38.32,\bf 38.32
vgg,pgd,0.999,autopgd,18.22,18.49,23.81,20.03,21.92,20.494,2.37,19.59,19.59,19.59,19.59,19.59,19.59,0.00,39.98,39.85,39.94,40.05,40.59,40.082,0.29,20.49,19.59,\bf 40.08,20.49,19.59,\bf 40.08,\bf 40.08
vgg,pgd,0.999,autoattack,17.86,18.34,22.79,19.42,20.51,19.784,1.97,19.59,19.59,19.59,19.59,19.59,19.59,0.00,34.96,34.76,34.15,34.65,35.34,34.772,0.44,19.78,19.59,\bf 34.77,19.78,19.59,\bf 34.77,\bf 34.77
vgg,trades,0.99,nat,87.78,84.13,84.73,82.8,84.05,84.698,1.86,79.46,78.57,75.66,76.34,77.12,77.43,1.57,86.9,86.8,87,88.22,86.65,87.114,0.63,84.70,77.43,\bf 87.11,84.70,77.43,\bf 87.11,\bf 87.11
vgg,trades,0.99,fgsm,56.89,55.64,56.24,55.47,55.74,55.996,0.58,50.88,50.61,47.84,47.19,51.19,49.542,1.88,61.79,62.25,62.73,63.54,64.07,62.876,0.93,56.00,49.54,\bf 62.88,56.00,49.54,\bf 62.88,\bf 62.88
vgg,trades,0.99,pgd,48.66,48.97,45.62,49.17,48.86,48.256,1.49,41.44,40.76,41.95,40.18,42.85,41.436,1.04,54.29,54.23,54.62,55.12,54.79,54.61,0.37,48.26,41.44,\bf 54.61,48.26,41.44,\bf 54.61,\bf 54.61
vgg,trades,0.99,cw,41.51,42.1,41.09,42.36,42.32,41.876,0.56,34.23,34,35.66,33.83,36.68,34.88,1.24,47.17,47.52,47.96,48.26,48.01,47.784,0.43,41.88,34.88,\bf 47.78,41.88,34.88,\bf 47.78,\bf 47.78
vgg,trades,0.99,autopgd,44.76,45.34,44.15,45.66,44.97,44.976,0.58,36.23,36.51,38.84,36.62,38.56,37.352,1.24,50.18,50.41,50.77,51.29,51.11,50.752,0.46,44.98,37.35,\bf 50.75,44.98,37.35,\bf 50.75,\bf 50.75
vgg,trades,0.99,autoattack,38.95,39.3,38.09,39.71,39.29,39.068,0.61,31.85,30.92,33.36,31.08,32.85,32.012,1.07,44.67,44.83,44.91,45.45,45.42,45.056,0.36,39.07,32.01,\bf 45.06,39.07,32.01,\bf 45.06,\bf 45.06
vgg,trades,0.999,nat,36.79,31.56,20.52,19.59,20.42,25.776,7.90,19.59,19.59,19.59,19.59,19.59,19.59,0.00,78.67,78.91,80.48,79.86,79.48,79.48,0.73,25.78,19.59,\bf 79.48,25.78,19.59,\bf 79.48,\bf 79.48
vgg,trades,0.999,fgsm,25.15,24.11,19.61,19.59,19.58,21.608,2.78,19.59,19.59,19.59,19.59,19.59,19.59,0.00,50.27,50.19,50.95,50.6,49.57,50.316,0.51,21.61,19.59,\bf 50.32,21.61,19.59,\bf 50.32,\bf 50.32
vgg,trades,0.999,pgd,22.16,22.65,19.54,19.59,19.43,20.674,1.59,19.59,19.59,19.59,19.59,19.59,19.59,0.00,44.15,44,43.94,44.03,42.8,43.784,0.56,20.67,19.59,\bf 43.78,20.67,19.59,\bf 43.78,\bf 43.78
vgg,trades,0.999,cw,23.81,24.09,19.61,19.59,19.6,21.34,2.38,19.59,19.59,19.59,19.59,19.59,19.59,0.00,38.44,37.63,37.44,37.32,37.12,37.59,0.51,21.34,19.59,\bf 37.59,21.34,19.59,\bf 37.59,\bf 37.59
vgg,trades,0.999,autopgd,18.42,18.53,19.48,19.59,19.27,19.058,0.55,19.59,19.59,19.59,19.59,19.59,19.59,0.00,40.68,40.87,40.4,40.57,39.46,40.396,0.55,19.06,19.59,\bf 40.40,19.06,19.59,\bf 40.40,\bf 40.40
vgg,trades,0.999,autoattack,17.85,18.17,19.4,19.59,18.95,18.792,0.76,19.59,19.59,19.59,19.59,19.59,19.59,0.00,34.92,35.07,34.86,34.57,34.23,34.73,0.33,18.79,19.59,\bf 34.73,18.79,19.59,\bf 34.73,\bf 34.73
vgg,mart,0.99,nat,87.12,84.1,84.79,84.49,81.96,84.492,1.84,81.23,83.53,82.69,82.69,84.29,82.886,1.14,87.82,86.98,85.9,87.14,87.36,87.04,0.71,84.49,82.89,\bf 87.04,84.49,82.89,\bf 87.04,\bf 87.04
vgg,mart,0.99,fgsm,56.48,57.43,59.24,57.84,57.69,57.736,0.99,49.62,60.14,51.02,52.01,58.68,54.294,4.77,63.56,62.04,61.41,62.97,63.41,62.678,0.92,57.74,54.29,\bf 62.68,57.74,54.29,\bf 62.68,\bf 62.68
vgg,mart,0.99,pgd,48.31,51.04,52.77,51.91,52.2,51.246,1.76,41.3,44.84,41.26,41.24,45.28,42.784,2.08,56.27,55.4,55.1,55.23,55.44,55.488,0.46,51.25,42.78,\bf 55.49,51.25,42.78,\bf 55.49,\bf 55.49
vgg,mart,0.99,cw,41.37,41.7,42.71,40.91,41,41.538,0.73,32.02,36.92,32.63,32.61,36.27,34.09,2.31,47.03,46.33,46.23,47.35,46.5,46.688,0.48,41.54,34.09,\bf 46.69,41.54,34.09,\bf 46.69,\bf 46.69
vgg,mart,0.99,autopgd,41.54,42.61,41.73,43.28,42.74,42.38,0.73,33.42,37.37,32.61,35.71,38.28,35.478,2.45,48.05,47.4,47.92,46.04,46.49,47.18,0.88,42.38,35.48,\bf 47.18,42.38,35.48,\bf 47.18,\bf 47.18
vgg,mart,0.99,autoattack,35.66,35.78,33.53,34.14,31.9,34.202,1.61,28.62,29.84,35.71,29.06,29.74,30.594,2.90,40.89,40.05,40.84,40.45,39.64,40.374,0.53,34.20,30.59,\bf 40.37,34.20,30.59,\bf 40.37,\bf 40.37
vgg,mart,0.999,nat,19.59,34.32,32.42,33.47,32.95,30.55,6.17,19.59,19.59,19.59,19.59,19.59,19.59,0.00,74.13,74.88,75.94,76.85,75.84,75.528,1.05,30.55,19.59,\bf 75.53,30.55,19.59,\bf 75.53,\bf 75.53
vgg,mart,0.999,fgsm,19.59,24.99,24.24,23.96,27.99,24.154,3.01,19.59,19.59,19.59,19.59,19.59,19.59,0.00,48.89,51.33,49.9,51.02,49.63,50.154,1.01,24.15,19.59,\bf 50.15,24.15,19.59,\bf 50.15,\bf 50.15
vgg,mart,0.999,pgd,19.59,23.67,22.76,24.24,28.65,23.782,3.26,19.59,19.59,19.59,19.59,19.59,19.59,0.00,44.17,45.2,44.26,44.94,44.4,44.594,0.45,23.78,19.59,\bf 44.59,23.78,19.59,\bf 44.59,\bf 44.59
vgg,mart,0.999,cw,19.59,22.29,23.53,23.61,28.35,23.474,3.17,19.59,19.59,19.59,19.59,19.59,19.59,0.00,35.24,36.9,36.59,36.3,37.02,36.41,0.71,23.47,19.59,\bf 36.41,23.47,19.59,\bf 36.41,\bf 36.41
vgg,mart,0.999,autopgd,19.59,19.8,18.3,18.45,25.27,20.282,2.87,19.59,19.59,19.59,19.59,19.59,19.59,0.00,37.03,37.43,39.36,38.88,40.92,38.724,1.56,20.28,19.59,\bf 38.72,20.28,19.59,\bf 38.72,\bf 38.72
vgg,mart,0.999,autoattack,19.59,19.34,18.17,18.55,24.57,20.044,2.59,19.59,19.59,19.59,19.59,19.59,19.59,0.00,30.28,29.63,31.92,32.2,32.99,31.404,1.40,20.04,19.59,\bf 31.40,20.04,19.59,\bf 31.40,\bf 31.40

